An SVD in Spherical Surface Wave Tomography

In spherical surface wave tomography, one measures the integrals of a function defined on the sphere along great circle arcs. This forms a generalization of the Funk--Radon transform, which assigns to a function its integrals along full great circles. We show a singular value decomposition (SVD) for the surface wave tomography provided we have full data. Since the inversion problem is overdetermined, we consider some special cases in which we only know the integrals along certain arcs. For the case of great circle arcs with fixed opening angle, we also obtain an SVD that implies the injectivity, generalizing a previous result for half circles in [Groemer, On a spherical integral transform and sections of star bodies, Monatsh. Math., 126(2):117--124, 1998]. Furthermore, we derive a numerical algorithm based on the SVD and illustrate its merchantability by numerical tests.

==> mu.dat <==
0	0.01240251067211993	0.04961004268847972	0.11162259604907934	0.19844017075391887	0.3100627668029982	0.4464903841963174	0.6077230229338763	0.7937606830156755	1.004603364441714	1.2402510672119929	1.500703791326511	1.7859615367852695	2.096024303588268	2.4308920917355064	2.790564901226984	3.175042732062702	3.58432558424266	4.018413457766856	4.477306352635293	4.961004268847971	5.469507206404889	6.002815165306044	6.5609281455514425	7.143846147141079	7.751569170074954	8.384097214353073	9.041430279975428	9.723568366942025	10.43051147525286	11.162259604907934	11.91881275590725	12.700170928250808	13.506334121938602	14.33730233697064	15.19307557334691	16.073653831067425	16.979037110132182	17.909225410541172	18.864218732294407	19.844017075391886	20.848620439833603	21.878028825619555	22.932242232749743	24.011260661224178	25.11508411104285	26.24371258220577	27.39714607471292	28.575384588564315	29.77842812375994	31.006276680299816	32.25893025818393	33.53638885741229	34.83865247798488	36.16572111990171	37.51759478316279	38.8942734677681	40.29575717371765	41.72204590101144	43.173139649649464	44.64903841963174	46.149742210958244	47.675251023629	49.22556485764398	50.80068371300323	52.400607589706695	54.02533648775441	55.67487040714636	57.34920934788256	59.04835330996298	60.77230229338764	62.52105629815657	64.2946153242697	66.09297937172708	67.91614844052873	69.7641225306746	71.63690164216469	73.53448577499906	75.45687492917763	77.40406910470047	79.37606830156754	81.37287251977887	83.39448175933441	85.4408960202342	87.51211530247822	89.60813960606647	91.72896893099897	93.87460327727574	96.04504264489671	98.24028703386195	100.4603364441714	102.70519087582515	104.97485032882308	107.26931480316527	109.58858429885169	111.93265881588233	114.30153835425726	116.6952229139764	119.11371249503976	121.55700709744742	124.02510672119926
1	0.037195292839677874	0.1486343785307862	0.33387745791377754	0.5921934611838404	0.9225629330894238	1.3236820562563714	1.7939677967594387	2.3315641516339793	2.9343494736717157	3.599944844592979	4.325723463550349	5.108821013911508	5.946146967408425	6.834396781040486	7.77006493859602	8.74945878532328	9.76871310115172	10.823805354949767	11.910571579617477	13.024722805362357	14.161861986303663	15.317501353603696	16.48708012664112	17.665982512328497	18.849555921538762	20.033129330749023	21.212031716436393	22.381610489473818	23.537249856773855	24.674389037715155	25.788540263460035	26.875306488127748	27.9303987419258	28.949653057754254	29.929046904481492	30.864715062037035	31.7529648756691	32.590290829166	33.37338837952717	34.09916699848453	34.7647623694058	35.367547691443534	35.90514404631807	36.375429786821144	36.776548909988094	37.106918381893685	37.36523438516374	37.55047746454673	37.66191655023784	37.69911184307751	37.66191655023784	37.55047746454673	37.36523438516374	37.106918381893664	36.77654890998808	36.375429786821144	35.90514404631807	35.367547691443534	34.7647623694058	34.09916699848454	33.37338837952717	32.590290829166015	31.7529648756691	30.86471506203703	29.929046904481503	28.949653057754233	27.9303987419258	26.87530648812774	25.788540263460035	24.674389037715155	23.53724985677385	22.381610489473818	21.212031716436393	20.033129330749013	18.849555921538762	17.6659825123285	16.48708012664112	15.317501353603703	14.16186198630366	13.024722805362366	11.910571579617475	10.823805354949767	9.768713101151711	8.749458785323277	7.77006493859602	6.834396781040492	5.946146967408425	5.108821013911515	4.325723463550347	3.599944844592982	2.9343494736717117	2.3315641516339802	1.7939677967594354	1.3236820562563707	0.922562933089425	0.5921934611838389	0.33387745791377776	0.14863437853078718	0.037195292839677735	5.6539611784319005e-31
2	0.06195138163102061	0.24707300998054985	0.5531788876414651	0.9766640108280172	1.5125612224390539	2.154619547092744	2.8954027727424956	3.7264067241831196	4.638193378973946	5.620539710690728	6.662598912159293	7.753071456084242	8.880383295344407	10.032868392629952	11.198952700819717	12.3673366926183	13.527173560851525	14.668240279095146	15.781098824908494	16.85724502308638	17.889242661582216	18.87084076501416	19.797072176281077	20.664331891597204	21.470433913555418	22.214645725612193	22.897699844311063	23.521782267059137	24.090497997642185	24.60881419316134	25.08298182899844	25.520437117200082	25.929684232971457	26.32016119875322	26.702091040969627	27.086320566794853	27.484149303524298	27.907151298279125	28.36699258836916	28.875247220915593	29.443214723213806	30.081741902437965	30.80105178501234	31.610582393377577	32.51883790273887	33.53325452514284	34.660083235971264	35.904291192325346	37.269483397990804	38.75784585037478	40.37011106602079	42.10554652838531	43.96196624006122	45.93576519726276	48.0219762428888	50.21434840155748	52.50544546122221	54.88676324667782	57.34886373548364	59.88152390121542	62.473896936698964	65.11468331463891	67.79230898791404	70.4951079192146	73.21150606141934	75.93020388723295	78.64035458948115	81.33173514173978	83.9949075215681	86.62136755376096	89.20367902627183	91.73559096371874	94.21213620900062	96.62970975833176	98.98612561430498	101.2806512603767	103.51401921309059	105.68841546985365	107.8074450344517	109.87607506398587	111.90055653383796	113.8883256560546	115.84788660584096	117.78867740563771	119.72092108186911	121.65546444170928	123.60360701245372	125.57692284122355	127.5870779653286	129.64564643189	131.76392776820325	133.9527687814424	136.22239249803175	138.58223694041195	141.04080628378824	143.6055367402072	146.28267928505065	149.07720107541968	151.99270711510013	155.0313834014991
3	0.08664639524852469	0.34454059958931293	0.7676160700195089	1.3459874983826328	2.0662808666887114	2.912079148406	3.864467977352601	4.902662095325553	6.004690558329759	7.148116629389369	8.310767086011197	9.471445364817457	10.610603565387235	11.710949818598033	12.75796983909366	13.740344544839052	14.650249330444442	15.48352479375826	16.239713287818685	16.92196044055762	17.536785583610232	18.093729689131926	18.604893764612378	19.08438454611884	19.547687622336493	20.010990698554142	20.4904814800606	21.00164555554105	21.558589661062744	22.173414804115364	22.855661956854295	23.611850450914716	24.44512591422854	25.355030699833936	26.337405405579315	27.384425426074948	28.484771679285743	29.623929879855517	30.784608158661783	31.94725861528361	33.090684686343224	34.192713149347426	35.230907267320376	36.183296096266965	37.029094377984265	37.74938774629035	38.32775917465347	38.75083464508367	39.00872884942446	39.09537524467298	39.00872884942446	38.75083464508367	38.32775917465347	37.749387746290346	37.02909437798425	36.183296096266965	35.230907267320376	34.192713149347426	33.090684686343224	31.947258615283616	30.784608158661783	29.623929879855524	28.484771679285757	27.384425426074948	26.33740540557932	25.35503069983393	24.44512591422854	23.611850450914712	22.85566195685429	22.173414804115364	21.558589661062744	21.001645555541053	20.4904814800606	20.01099069855414	19.547687622336493	19.08438454611884	18.604893764612378	18.093729689131933	17.536785583610232	16.92196044055762	16.239713287818685	15.48352479375826	14.650249330444433	13.74034454483905	12.757969839093665	11.710949818598037	10.610603565387242	9.47144536481747	8.310767086011195	7.148116629389372	6.00469055832975	4.90266209532555	3.8644679773525894	2.912079148406003	2.06628086668871	1.345987498382632	0.7676160700195112	0.34454059958931627	0.08664639524852435	1.3192576083007765e-30
4	0.11125607236597594	0.44065945500972586	0.9753640473064886	1.6947724903790804	2.5717031279707507	3.573922602589533	4.665950553287861	5.811026498944645	6.973119459978803	8.118858780502523	9.219270084023696	10.251212976962846	11.198436201765203	12.052190230448392	12.811365249885434	13.482152362712704	14.077255734661055	14.614711481981919	15.116393550595383	15.60630615881475	16.1087753495177	16.646658017123453	17.23968508223703	17.903046398056986	18.64630906909741	19.472739154997168	20.37907059611738	21.355736287943994	22.387546377278415	23.454769943515643	24.534550092236454	25.602560780563174	26.634797790182475	27.609387175174312	28.508292819287213	29.31881055679035	30.034749285047344	30.65721881718516	31.194968681186193	31.664250134605197	32.088203571021666	32.495803366927674	32.920420178211074	33.398084984452915	33.96555826677431	34.65832038612283	35.508604699990414	36.54359286463382	37.783882238930246	39.242318923504456	40.92326775281061	42.82236389239455	44.92676124163148	47.21586244164426	49.66248583617612	52.234398067735086	54.89611877537359	57.61088747797052	60.342673195944855	63.05810527340876	65.72820933387011	68.32984498374945	70.84676096549197	73.27020775111535	75.59907552749257	77.83955539726003	80.00435152614853	82.11150003040959	84.18287485596322	86.24248022112276	88.31464216876594	90.42221759331184	92.58493741536557	94.81799148812574	97.13094691610634	99.52706975894624	102.00309395700667	104.54945240577344	107.15095525204804	109.78787157522542	112.43734448088644	115.07504792615333	117.67697769271282	120.22125983464483	122.6898582356979	125.07006873014123	127.35570021533843	129.54786250441637	131.65530512535761	133.69427933571677	135.68792552907345	137.66521808191965	139.65952765014322	141.70688521332522	143.84405125258678	146.1065061288755	148.52648319968324	151.1311641212668	153.94114625250347	156.96927569401782
5	0.135756319900983	0.5350624814016766	1.1747153930117082	2.0182634593616147	3.0191186701216863	4.124498653317785	5.279832130449215	6.4332201910825555	7.539543856972465	8.563845599123978	9.48368507651904	10.29027022366417	10.98828403965597	11.594453379058212	12.135026449444757	12.642428895180103	13.15144432382613	13.695306632250848	14.302094632477871	14.991784151140845	15.774242643808343	16.648353497473206	17.602341371075575	18.615247669428495	19.659388694464134	20.70352971949977	21.71643601785268	22.670423891455048	23.544534745119915	24.326993237787413	25.016682756450386	25.623470756677406	26.167333065102124	26.67634849374816	27.18375093948349	27.72432400987005	28.33049334927228	29.028507165264077	29.835092312409213	30.754931789804274	31.779233531955796	32.88555719784569	34.03894525847904	35.194278735610474	36.29965871880657	37.30051392956665	38.144061995916545	38.78371490752658	39.183021069027276	39.318777388928254	39.183021069027276	38.78371490752657	38.144061995916545	37.300513929566634	36.299658718806555	35.19427873561046	34.038945258479046	32.88555719784569	31.779233531955796	30.75493178980428	29.83509231240922	29.028507165264088	28.330493349272302	27.72432400987004	27.183750939483513	26.676348493748154	26.167333065102124	25.623470756677406	25.01668275645038	24.326993237787413	23.544534745119915	22.670423891455048	21.71643601785268	20.703529719499766	19.659388694464134	18.615247669428495	17.602341371075575	16.648353497473213	15.77424264380834	14.991784151140847	14.30209463247787	13.695306632250848	13.151444323826126	12.6424288951801	12.135026449444759	11.594453379058212	10.988284039655971	10.290270223664175	9.483685076519038	8.563845599123978	7.539543856972456	6.4332201910825555	5.279832130449205	4.124498653317782	3.0191186701216894	2.01826345936161	1.1747153930117094	0.5350624814016802	0.1357563199009825	2.0731190987583633e-30
6	0.1601232603726211	0.6273960296042763	1.3641092959968153	2.312479047807798	3.4015396199511145	4.5554869973771766	5.70238157988645	6.782084183547194	7.7524158751325665	8.592784705069485	9.304874943791736	9.910397787213512	10.446300658286443	10.95817022776826	11.492795857488654	12.090954215902121	12.78142062588738	13.577017539761847	14.47320422587444	15.449338554925786	16.47235508920275	17.50225847739802	18.49857622938563	19.42678602127237	20.263747424700355	21.001323508943855	21.64765120472857	22.225870940412445	22.770505039888654	23.322025993283162	23.920429151903303	24.598779953462167	25.377720527259182	26.2617916049454	27.2381707342034	28.278082592154483	29.340750510344144	30.379385126942687	31.34839977119239	32.210847020141614	32.94501567787617	33.54922147396228	34.044056357973005	34.47169926313521	34.89228937338061	35.37776628890878	36.00393402476928	36.84175824604821	37.94902296448803	39.36343719178688	41.09809793983098	43.13990819673411	45.45115895079813	47.97406619028058	50.63766425009539	53.36614911519294	56.087581185373665	58.74182127670588	61.286690455962706	63.70159677357111	65.98822449996482	68.16828483105809	70.27872518980249	72.3651322469558	74.47429536434765	76.64699121043262	78.91199510808933	81.28212950963531	83.75285368341936	86.30352550014214	88.90107952209065	91.50552039795734	94.07637563761642	96.57912291717469	98.99062180827411	101.30273538018908	103.5236005636453	105.67635778700064	107.79552937414832	109.9215878152143	112.09452846150594	114.34741675073627	116.70089481220478	119.15950337756246	121.71041999449191	124.32486934011446	126.96207474597561	129.5752468502456	132.11879898216685	134.55578371878752	136.86448986419356	139.04323314795116	141.11260551963338	143.11478591246697	145.10991351038388	147.16992791358354	149.3706331371155	151.7829948460659	154.46479705217718	157.45374876714752
7	0.18433327872776648	0.7173226122741534	1.5421574262338407	2.5743204071973165	3.714949381588365	4.866123613180294	5.9454188573863735	6.897247372670952	7.699119059819063	8.361909691629991	8.924323049286624	9.442780279642145	9.978768543600419	10.586086924129383	11.300370706530002	12.132773448211259	13.068841356607278	14.072591821228485	15.094804804363928	16.08374357658768	16.996089020093095	17.805877921441635	18.50967377167011	19.12697875654178	19.695862513934383	20.26474627132697	20.882051256198643	21.585847106427114	22.395636007775664	23.307981451281076	24.296920223504817	25.31913320664028	26.32288367126148	27.258951579657506	28.09135432133875	28.805638103739373	29.412956484268335	29.948944748226612	30.467401978582124	31.029815336238762	31.69260596804969	32.494477655197805	33.446306170482366	34.52560141468845	35.676775646280376	36.81740462067144	37.84956760163492	38.67440241559459	39.20739174914099	39.39172502786876	39.20739174914099	38.67440241559459	37.84956760163491	36.81740462067144	35.67677564628037	34.52560141468845	33.44630617048238	32.494477655197805	31.69260596804969	31.029815336238762	30.467401978582124	29.94894474822661	29.41295648426834	28.805638103739373	28.091354321338756	27.258951579657495	26.32288367126148	25.319133206640256	24.296920223504817	23.307981451281076	22.395636007775654	21.585847106427114	20.882051256198643	20.264746271326967	19.695862513934383	19.12697875654178	18.509673771670112	17.805877921441635	16.99608902009309	16.08374357658768	15.094804804363932	14.072591821228485	13.068841356607273	12.13277344821125	11.300370706530005	10.586086924129388	9.978768543600422	9.44278027964215	8.924323049286622	8.361909691629988	7.699119059819055	6.8972473726709485	5.945418857386365	4.866123613180293	3.7149493815883674	2.574320407197312	1.5421574262338402	0.7173226122741586	0.184333278727767	2.8269805892159506e-30
8	0.20836306852104897	0.8045234616444632	1.707666032903602	2.8016457439330127	3.9583781923117005	5.0628056532431716	6.0339098666081075	6.837263322833028	7.48666616155707	8.035004467290808	8.556963561119275	9.128042154324511	9.805018626799711	10.612471808915931	11.538314799006942	12.53898507242459	13.552528266283717	14.515910118523504	15.38195102926447	16.13151486768344	16.7779163475173	17.362585604745668	17.943309359629392	18.578274359922503	19.310190138077942	20.15470432053589	21.096169280856163	22.091875486585845	23.083636189970854	24.013664670750376	24.840530792944804	25.550919842817226	26.16396795119082	26.726854717945088	27.30261440514082	27.9532013756632	28.722178154160368	29.621631642298556	30.626983009706706	31.68145387649163	32.70954553137128	33.63657265326063	34.409649157649085	35.01497490489755	35.48697740457946	35.90667491681416	36.38912516639814	37.06241255575239	38.04268212324235	39.410749015334694	41.19554204446914	43.368132398205944	45.84770493007847	48.51811460172127	51.251277010713345	53.932134432258216	56.47966860623653	58.85945202307485	61.08528482241226	63.21005308875938	65.30844214320125	67.45595069701986	69.70935713010844	72.09324027283807	74.59551322354247	77.17261345757352	79.762586612046	82.3023984248992	84.74486929625357	87.0708630952859	89.29369453573317	91.45479375357488	93.61194746907198	95.82334242997854	98.13168816874736	100.55263231181867	103.07052723275234	105.64266339909538	108.21085406309379	110.71731250448673	113.12060858729454	115.40742759778036	117.59690566676734	119.736222394135	121.88841204194411	124.11542897307984	126.46083571219042	128.93671916094198	131.51850048896355	134.14940131636183	136.7539229318549	139.2573800143576	141.6068864793595	143.78864218722134	145.8370746475166	147.83320212036472	149.8920823305621	152.14179968052966	154.69849920863308	157.64299606133878
9	0.23218967733513465	0.8887009043006562	1.8596538181066402	2.9933086650996845	4.13380401063643	5.158132343375646	6.002259100565226	6.669659892521479	7.220803794743382	7.747656676399271	8.341461690145383	9.063656143678768	9.92838870661309	10.901208791798926	11.913361211834562	12.886338614106227	13.758381843504985	14.504341684630349	15.142740401168581	15.728171616273697	16.331954408878314	17.01768883552094	17.819877360142097	18.73263085452875	19.7120731003656	20.691515346202447	21.6042688405891	22.406457365210247	23.092191791852876	23.695974584457502	24.281405799562606	24.919804516100847	25.6657643572262	26.537807586624982	27.510784988896635	28.52293740893228	29.495757494118102	30.360490057052424	31.082684510585814	31.676489524331913	32.20334240598782	32.75448630820972	33.42188710016596	34.266013857355546	35.29034219009477	36.43083753563152	37.56449238262456	38.535445296430545	39.19195652339606	39.4241462007312	39.19195652339606	38.53544529643054	37.56449238262455	36.43083753563151	35.29034219009476	34.266013857355546	33.42188710016597	32.75448630820972	32.20334240598782	31.67648952433192	31.082684510585814	30.360490057052434	29.49575749411811	28.52293740893227	27.510784988896646	26.537807586624965	25.665764357226216	24.919804516100847	24.281405799562606	23.695974584457502	23.092191791852883	22.406457365210247	21.604268840589103	20.69151534620244	19.7120731003656	18.732630854528754	17.819877360142097	17.01768883552095	16.331954408878314	15.728171616273697	15.142740401168588	14.504341684630349	13.75838184350498	12.886338614106222	11.913361211834566	10.901208791798933	9.928388706613095	9.063656143678775	8.341461690145383	7.747656676399273	7.220803794743378	6.66965989252148	6.002259100565215	5.158132343375646	4.133804010636433	2.993308665099679	1.859653818106642	0.8887009043006621	0.2321896773351335	3.580842079673536e-30
10	0.255790551330146	0.9695805303778958	1.9973652328416456	3.149159469285015	4.245889772708397	5.169489696631041	5.889818273620848	6.4606163395393	6.987831120049157	7.58320028091603	8.32056381411862	9.210441953679853	10.200892476128878	11.202504109287327	12.126459634071985	12.920212608035147	13.5869703068027	14.182041876658097	14.788409413367543	15.481962705169575	16.300608705214316	17.229559159400264	18.208378681213148	19.1565667974153	20.007054407943624	20.73392406977022	21.363093225922995	21.961630976465038	22.61003779463402	23.368749066944197	24.252553047497095	25.223542783142577	26.205828485642108	27.116428059229474	27.900032357621228	28.55343410519151	29.12917974438799	29.71608649429388	30.403565627087584	31.24355936623991	32.225547477727964	33.27568996957303	34.28224917600949	35.13927787137462	35.79303521980689	36.27366218873845	36.69922522465	37.248797794541176	38.112365087848346	39.43393180887313	41.2670796325582	43.558226883960884	46.16336885877956	48.89252036757786	51.56660794335617	54.067565139633736	56.36525098897845	58.513406327251836	60.61797838011662	62.79070481333841	65.10542561889592	67.57266103081209	70.14046882561603	72.71943773112942	75.220750528269	77.59186077458708	79.83597574570956	82.00840458791991	84.19212939698428	86.46303996114119	88.85904323354087	91.36535096008171	93.92152775424955	96.44707314280667	98.87491802568988	101.1791449598714	103.38567138837914	105.56156641127605	107.78733050179999	110.12339904646508	112.58456029937294	115.13290730737332	117.69255028222777	120.18050712817008	122.54146869891676	124.7722277188419	126.92533063039338	129.08959465265417	131.35443105780277	133.77178206931004	136.33112745315302	138.95862721735304	141.54254369614443	143.9769296638645	146.2080442846517	148.2660285259381	150.26894883420462	152.3958786764507	154.83680324211284	157.73572723549253
11	0.27914357881342833	1.0469131368373246	2.1202789533626794	3.2700100990633607	4.301578527891759	5.117326213372144	5.736205773350011	6.265942413703083	6.842544372568779	7.564993510707661	8.453310352133624	9.446298693565387	10.43682586368823	11.325914469194693	12.069535722050981	12.696762679302038	13.292235609638976	13.952833259844237	14.740149498594418	15.65159195101117	16.62338310944441	17.563194333610284	18.396025332152277	19.100892734342114	19.720647294841623	20.34040185534112	21.04526925753095	21.878100256072944	22.817911480238823	23.789702638672065	24.701145091088815	25.488461329838994	26.149058980044263	26.7445319103812	27.37175886763225	28.11538012048855	29.004468725994997	29.994995896117846	30.98798423754961	31.87630107897557	32.59875021711446	33.175352175980144	33.70508881633321	34.323968376311086	35.139716061791475	36.17128449061987	37.321015636320546	38.394381452845906	39.162151010869806	39.44129458968323	39.162151010869806	38.394381452845906	37.321015636320546	36.17128449061986	35.13971606179147	34.323968376311086	33.70508881633322	33.175352175980144	32.59875021711446	31.876301078975583	30.98798423754961	29.994995896117857	29.00446872599501	28.11538012048855	27.371758867632256	26.7445319103812	26.149058980044263	25.488461329838994	24.701145091088804	23.789702638672065	22.81791148023882	21.878100256072955	21.04526925753095	20.340401855341113	19.720647294841616	19.100892734342114	18.396025332152277	17.563194333610287	16.623383109444408	15.651591951011175	14.740149498594413	13.952833259844237	13.29223560963897	12.696762679302037	12.069535722050984	11.325914469194693	10.436825863688233	9.446298693565396	8.453310352133622	7.564993510707665	6.8425443725687725	6.2659424137030815	5.736205773350002	5.117326213372147	4.3015785278917615	3.270010099063355	2.1202789533626807	1.0469131368373326	0.2791435788134283	2.2166901917985434e-29
12	0.30222713272357127	1.1204764269477392	2.2281114126340333	3.357564990141321	4.309576737510333	5.023290350217217	5.577025278195667	6.124702366707348	6.804126741891651	7.664899056572695	8.650501326284918	9.638936358538695	10.515574403351996	11.23665243360302	11.849483543982938	12.46080043647295	13.173425290610604	14.027958757890033	14.98190151690041	15.936614599133284	16.795442815309855	17.519280560763924	18.148077462393665	18.776636351530698	19.49914777476093	20.354515236740237	21.303835232812748	22.25291721639255	23.10695835614802	23.826009025180984	24.449174828157656	25.07311095435682	25.79645637228692	26.661710403358807	27.62827239607834	28.59332017090796	29.450121025866476	30.151361866262715	30.74080571921848	31.3330823347158	32.05018890524429	32.94864341526952	33.97884521196738	35.00298916919847	35.867154441701125	36.49302157954167	36.94144688724391	37.41169078676717	38.17132037775253	39.4469721302385	41.32707814817162	43.72320632760532	46.408720198501165	49.116052661218	51.64594329379655	53.93753579171299	56.06914960490095	58.194705578622184	60.45200883901602	62.89066003890659	65.45414119382838	68.02045511129168	70.47497204131452	72.77392895677511	74.96463895236454	77.1538347300641	79.44433846941129	81.87675082190026	84.40857246612018	86.94116443356256	89.37787153494872	91.6795881656123	93.88626395245157	96.09270172679818	98.39309203523796	100.82633838242675	103.35353726370882	105.88049813249816	108.31241815746317	110.60934771170568	112.8103923998919	115.01220741130061	117.31343171444028	119.75656463072168	122.30100550865075	124.84393216868988	127.27861190885794	129.5577316344637	131.72505437262905	133.8952098733359	136.19019532907396	138.66652872430873	141.27460940621614	143.87663224865673	146.31867640636892	148.522422429419	150.54872662233078	152.59684940706353	154.93435788325849	157.787888520954
13	0.32502011192558544	1.1900764507565742	2.3208153803165352	3.414321448661434	4.279762496757192	4.908406394132422	5.440486184777661	6.0562774991712205	6.859919099909468	7.823504712098118	8.81832958837982	9.70609793423802	10.428629011678604	11.03993092048919	11.664143937407086	12.410569973036834	13.302646851302015	14.266130786539394	15.181746139637923	15.965658856324797	16.624225441512817	17.24772778631294	17.948562236363344	18.785711730244955	19.725720782697252	20.665729835149545	21.50287932903115	22.203713779081557	22.827216123881676	23.485782709069706	24.269695425756566	25.185310778855097	26.14879471409249	27.040871592357664	27.787297627987403	28.411510644905306	29.022812553715884	29.745343631156462	30.633111977014668	31.627936853296372	32.59152246548503	33.395164066223266	34.01095538061683	34.543035171262076	35.17167906863731	36.03712011673307	37.130626185077965	38.26136511463792	39.12642145346891	39.4514415653945	39.12642145346891	38.26136511463792	37.130626185077965	36.03712011673305	35.1716790686373	34.543035171262076	34.01095538061683	33.395164066223266	32.59152246548503	31.627936853296376	30.63311197701467	29.74534363115647	29.02281255371589	28.411510644905306	27.787297627987407	27.04087159235766	26.14879471409249	25.18531077885509	24.269695425756566	23.485782709069703	22.82721612388167	22.20371377908156	21.50287932903115	20.665729835149534	19.725720782697252	18.78571173024496	17.948562236363344	17.247727786312943	16.624225441512813	15.965658856324803	15.18174613963792	14.266130786539394	13.302646851302006	12.410569973036829	11.664143937407086	11.039930920489192	10.428629011678606	9.706097934238029	8.81832958837982	7.82350471209812	6.8599190999094635	6.0562774991712205	5.4404861847776536	4.908406394132423	4.279762496757192	3.4143214486614304	2.320815380316538	1.190076450756583	0.3250201119255841	1.5934159852863512e-29
14	0.3475019812174056	1.2555487741482956	2.3985737024605993	3.443444400334531	4.222559202728738	4.7914533947602305	5.345278707232848	6.061005228560768	6.975284571330148	7.974941214741479	8.894418986939213	9.641561446078363	10.259703129599837	10.88610790061165	11.643925928398371	12.550814495403436	13.510739675890255	14.391154566244348	15.12455977184771	15.757620238616285	16.412604654260377	17.192499537016356	18.102689437077878	19.04820422786654	19.907581576124937	20.626405129175108	21.259091239695	21.927102240942045	22.72540825949464	23.648624745159097	24.593765179699098	25.438560875404274	26.13634688635875	26.754622607180497	27.425934941483987	28.24631781500584	29.198113945302588	30.15817316308968	30.98923160525908	31.64795473436991	32.22649899226715	32.890420550806326	33.752894930786965	34.77727051962292	35.786577228899986	36.58566332781434	37.118993531248975	37.55416950424523	38.224323612622904	39.45502253271406	41.38072541524001	43.86697310947949	46.588198939100366	49.21127053828286	51.56858624198562	53.71568133532569	55.84770754910686	58.14163497174333	60.63411521582126	63.21197276054115	65.70965143404746	68.03499479449518	70.2313373793252	72.4359430516456	74.77196198074085	77.2570514490545	79.79517753084988	82.25379332251255	84.56539942942445	86.77666079750159	89.00984611445429	91.3679418985188	93.85633269988887	96.38004839198611	98.81762664155305	101.11465109591178	103.32553810774024	105.57175001029583	107.948256930157	110.44967431713	112.97301565297859	115.39601224999234	117.67199916225537	119.8684757843857	122.11798901999774	124.51657279482814	127.04656982643343	129.5848299455291	131.99408928900712	134.23101331942647	136.3877584786323	138.62988093848	141.0705562197692	143.67313270991372	146.2606403204993	148.6379273207223	150.74945842546546	152.76283529977027	155.0111903094565	157.82009013085624
15	0.3696528099514354	1.3167593670265054	2.4617884258148606	3.448621329958771	4.1483160331185776	4.687683803592005	5.2998664905037645	6.123897024229196	7.1066083079096	8.068753761803338	8.86530057056836	9.502587994649721	10.121077059853613	10.868051628806466	11.772904472117293	12.728644263774623	13.589462117559206	14.296827054520667	14.926390513363248	15.61877539605291	16.456773235876078	17.395206254102604	18.302329856442935	19.075239768648803	19.728967814924854	20.38269586120091	21.15560577340678	22.062729375747104	23.00116239397363	23.839160233796797	24.531545116486463	25.16110857532904	25.868473512290493	26.72929136607509	27.68503115773241	28.58988400104325	29.33685856999608	29.955347635199985	30.592635059281346	31.389181868046357	32.351327321940104	33.3340386056205	34.15806913934594	34.77025182625771	35.30961959673112	36.00931429989093	36.996147204034834	38.141176262823194	39.088282819898275	39.4579356298497	39.088282819898275	38.141176262823194	36.99614720403483	36.00931429989093	35.30961959673112	34.770251826257706	34.15806913934594	33.3340386056205	32.351327321940104	31.38918186804637	30.592635059281346	29.955347635199992	29.3368585699961	28.58988400104324	27.68503115773242	26.72929136607508	25.868473512290503	25.16110857532903	24.531545116486456	23.839160233796797	23.001162393973622	22.062729375747104	21.15560577340678	20.382695861200897	19.728967814924854	19.0752397686488	18.302329856442935	17.395206254102607	16.45677323587607	15.618775396052914	14.926390513363247	14.296827054520664	13.589462117559199	12.728644263774614	11.772904472117295	10.868051628806473	10.121077059853615	9.502587994649728	8.865300570568358	8.068753761803341	7.106608307909592	6.123897024229196	5.299866490503758	4.687683803592005	4.1483160331185776	3.448621329958769	2.461788425814863	1.3167593670265147	0.3696528099514348	2.744216422654803e-29
16	0.3914533091786574	1.373605204183883	2.5110656384799768	3.4339039264448328	4.066734532211544	4.607977910168733	5.303158066075083	6.220438261620435	7.2140873258791665	8.083081215401272	8.762388379605149	9.371289253613481	10.087012797223405	10.973636653131306	11.92836434737455	12.788380209313212	13.489156977064866	14.122114620331853	14.841067027477113	15.712077107148634	16.652027347360054	17.51244052267028	18.22473051472799	18.86577246388282	19.58154554106863	20.44418594613175	21.38155747922586	22.24768096941708	22.965681276355788	23.604144518393298	24.31154792097071	25.171008996074384	26.116464835056327	26.994101549553616	27.71249916986387	28.33618495786957	29.027974584210604	29.890664522849605	30.860177131090214	31.759283449135257	32.4687030418621	33.05346745985229	33.71460074655588	34.597834072898465	35.63500417719019	36.580587053672424	37.2361622479565	37.677115295909324	38.27337688315303	39.46033705622332	41.43020384765091	43.990769224905065	46.706643141450094	49.207894911663885	51.41913899967953	53.538795859885646	55.81238949804093	58.308083175835215	60.880145722342874	63.32755309411392	65.58527374056673	67.772588096824	70.06672512268283	72.53176246083969	75.06490363733184	77.50333298151948	79.78252323152002	81.99389435703598	84.29126024643017	86.74068380835057	89.25904753081096	91.69787418837014	93.98857766267672	96.20803309408053	98.50221965351524	100.94327354082729	103.45905855617035	105.90359552861054	108.20000931779815	110.41688604208458	112.702702926911	115.14057748426359	117.66444680549445	120.12049700224061	122.41730810479982	124.61940737505445	126.88961048364445	129.33071390453236	131.8786399950219	134.35615979531585	136.64399287029167	138.80717077053077	141.04671753948332	143.50836434807482	146.12394793461547	148.64794429334663	150.88193296987964	152.90129950008136	155.0759745695741	157.84134822489327
17	0.41288486722688594	1.4260145755064468	2.547196455847688	3.4035433394376424	3.9863758505837446	4.55848175230236	5.346334699273515	6.323194440663136	7.271394411053398	8.026663834344525	8.64157999671634	9.311564136574898	10.159644024964292	11.1123909739649	11.989436852610348	12.700238130382496	13.335962465586004	14.064654924402145	14.948766143305182	15.881560033020536	16.706386102285887	17.38654697065121	18.042734766399526	18.82023792830723	19.731169954428697	20.642101980550162	21.419605142457858	22.07579293820618	22.755953806571497	23.580779875836857	24.513573765552206	25.397684984455257	26.126377443271387	26.762101778474907	27.472903056247034	28.349948934892495	29.30269588389309	30.150775772282483	30.820759912141046	31.435676074512855	32.190945497803995	33.13914546819426	34.11600520958387	34.903858156555025	35.47596405827364	36.05879656941975	36.9151434530097	38.036325333350945	39.0494550416305	39.462339908857395	39.0494550416305	38.03632533335094	36.9151434530097	36.05879656941974	35.47596405827364	34.903858156555025	34.116005209583875	33.13914546819426	32.190945497803995	31.435676074512866	30.820759912141046	30.150775772282497	29.3026958838931	28.349948934892495	27.47290305624705	26.762101778474886	26.126377443271387	25.397684984455246	24.513573765552202	23.580779875836857	22.755953806571497	22.07579293820618	21.419605142457858	20.642101980550155	19.731169954428697	18.82023792830723	18.042734766399526	17.386546970651207	16.706386102285883	15.881560033020538	14.948766143305182	14.064654924402138	13.335962465586	12.70023813038249	11.989436852610352	11.112390973964905	10.159644024964297	9.311564136574907	8.64157999671634	8.026663834344525	7.271394411053395	6.323194440663136	5.3463346992735055	4.558481752302361	3.9863758505837454	3.4035433394376393	2.54719645584769	1.4260145755064557	0.4128848672268846	2.0626691734919334e-29
18	0.4339295836290359	1.4739471052597395	2.571134665948332	3.361826026665047	3.914276173276699	4.540725293081402	5.415471480649881	6.407927794138454	7.270376010664099	7.930827946276704	8.556797669026876	9.341787297842133	10.280034483648002	11.18707610974132	11.925648898402226	12.563670166468686	13.284669250270646	14.166801865823576	15.094423640967342	15.901178000533434	16.568847025994685	17.245694363073774	18.066621519403665	18.99213052140009	19.857364453821248	20.57069162930207	21.223743735207595	21.98137768677968	22.88309145760256	23.79398354004327	24.565790288379148	25.216729621137336	25.91315811348638	26.770720137586398	27.711259977421886	28.551248296662965	29.222767778471606	29.863081700567705	30.65665317965442	31.609244564806218	32.527353737095574	33.2434666284719	33.829571422885294	34.533386343218794	35.485498331316045	36.51160929260637	37.29947903979162	37.780852587004986	38.31939617327625	39.464027697549184	41.47651838908019	44.095097018612876	46.77084568720343	49.140098155822116	51.27110941033574	53.47611963804242	55.92942693351285	58.50044435490341	60.941453679331005	63.18046672284555	65.38499755349771	67.74854829021494	70.26535658392275	72.75095931791806	75.06809321448092	77.28467559044937	79.58423578215326	82.04492950560821	84.55111238865393	86.93642785612197	89.18265798948522	91.43806643446624	93.83755469869806	96.34162480859649	98.78541984891962	101.07730813230236	103.30892134610988	105.64511640558396	108.1253912843088	110.6148444746515	112.9652123308894	115.19471277154952	117.46970237180048	119.90582550380248	122.42492645153995	124.84347587868294	127.0935564683936	129.3124314983917	131.68456408538037	134.2157165784341	136.71238685862545	139.00706085790375	141.17172676021912	143.45410278845455	145.98477588445377	148.58944795364602	150.95587880873327	153.0158134638486	155.13291815802188	157.85611079019674
19	0.45457030132179876	1.5173934832886213	2.583971619412212	3.3129169292325487	3.8556891768445274	4.552169760653987	5.494508744182205	6.458151777534827	7.220352327919233	7.835461029450911	8.538531218963945	9.43328792071174	10.371147930551807	11.157932875107587	11.804969524481402	12.50336688833469	13.369200919622438	14.296675576850166	15.10338612788708	15.769770873035997	16.460196322973985	17.30420457593979	18.227627349602972	19.052708703662518	19.732731582442504	20.412754461222484	21.237835815282025	22.16125858894521	23.005266841911013	23.695692291849006	24.362077036997924	25.168787588034835	26.09626224526256	26.962096276550316	27.660493640403594	28.307530289777418	29.094315234333195	30.032175244173253	30.926931945921044	31.630002135434086	32.24511083696578	33.00731138735018	33.97095442070279	34.91329340423101	35.609773988040466	36.15254623565246	36.88149154547278	37.94806968159638	39.01089286356321	39.465463164885	39.01089286356321	37.94806968159638	36.88149154547279	36.152546235652444	35.609773988040466	34.913293404231005	33.9709544207028	33.00731138735017	32.245110836965786	31.6300021354341	30.926931945921055	30.032175244173267	29.0943152343332	28.307530289777414	27.6604936404036	26.962096276550312	26.09626224526256	25.168787588034828	24.362077036997913	23.695692291849006	23.005266841911013	22.16125858894521	21.23783581528203	20.41275446122248	19.732731582442504	19.052708703662514	18.227627349602972	17.30420457593979	16.460196322973978	15.769770873035997	15.103386127887074	14.296675576850166	13.369200919622433	12.503366888334684	11.804969524481402	11.157932875107589	10.371147930551809	9.433287920711752	8.538531218963943	7.835461029450912	7.220352327919228	6.458151777534827	5.494508744182197	4.552169760653989	3.8556891768445274	3.312916929232546	2.5839716194122144	1.5173934832886293	0.45457030132179793	3.0173940634787387e-29
20	0.47479063703985863	1.5563749139940417	2.586909004555789	3.2607161731517564	3.8139646673693464	4.587093068881126	5.568120033348767	6.4674577100784605	7.142955994507634	7.774300878631012	8.584974533655886	9.531416830703307	10.38428943543587	11.059925360879564	11.728075843582186	12.560403340279251	13.489164292272259	14.312788414732456	14.98574106604988	15.678111605646464	16.52812209602906	17.445996115946684	18.246245818326155	18.91432685328404	19.625782629930043	20.49299462072032	21.403581353198724	22.18199941825554	22.842793165774193	23.571450442827896	24.457747670667597	25.363462786786446	26.11850643176253	26.768413247205824	27.514753517945035	28.425270802678707	29.328302644671297	30.054097807375005	30.686323277763897	31.454317390175287	32.401640273488205	33.3048097564953	33.984139847201895	34.58178065017055	35.387320016095046	36.41273928931374	37.317599888154064	37.8657335650286	38.36281705551071	39.46669418590713	41.52015259038327	44.180404634773744	46.78960649277178	49.04208142880405	51.17399769045792	53.52579385940598	56.085488591309904	58.563494035475884	60.81766008734131	63.02767273890101	65.41701416136215	67.94212422584589	70.3736645980147	72.62796829089469	74.87478654103359	77.28578180516696	79.79321052459625	82.19550241449276	84.44712283324642	86.71816114027928	89.14683939809821	91.64338118545209	94.02229865526783	96.26904745766207	98.55917100174432	101.0050507599709	103.49430525988558	105.85139109237868	108.0908526073336	110.39817765182357	112.86314264709958	115.3475255306547	117.6812369430671	119.90981152594664	122.23481956412215	124.72400461629209	127.205704225721	129.510167155861	131.72106039368617	134.0677222735338	136.59371292428307	139.07555017472643	141.33354803286932	143.50985660327427	145.89406373663502	148.49815077729002	150.98167914356662	153.1084805878774	155.18423184579584	157.86677674362852
21	0.49457500983569896	1.5909422918947589	2.5812301863971023	3.208734691213626	3.790562613015952	4.637694056425819	5.6240782342897555	6.439445567551554	7.064440021453589	7.764375397205674	8.667447356827095	9.586000981087995	10.322792508283747	10.96887168823803	11.748040911362336	12.669627717851231	13.524555605273536	14.214247372377516	14.897726902268557	15.73895726874173	16.654006096860154	17.446280702984666	18.112939966378768	18.846584733171962	19.73387890098326	20.62117306879455	21.354817835587745	22.021477098981855	22.81375170510636	23.728800533224774	24.57003089969796	25.253510429589	25.94320219669297	26.798130084115293	27.71971689060416	28.49888611372849	29.144965293682763	29.881756820878504	30.800310445139424	31.70338240476083	32.40331778051292	33.028312234414955	33.84367956767675	34.830063745540684	35.67719518895056	36.25902311075289	36.886527615569406	37.876815510071765	38.973182792130814	39.46775780196651	38.973182792130814	37.876815510071765	36.886527615569406	36.259023110752885	35.677195188950556	34.830063745540684	33.84367956767675	33.02831223441495	32.40331778051292	31.703382404760834	30.800310445139417	29.88175682087852	29.144965293682766	28.49888611372847	27.719716890604175	26.79813008411528	25.94320219669298	25.25351042958899	24.570030899697954	23.728800533224778	22.81375170510636	22.02147709898186	21.354817835587745	20.621173068794544	19.733878900983264	18.846584733171973	18.112939966378768	17.446280702984666	16.65400609686015	15.738957268741734	14.89772690226856	14.214247372377516	13.52455560527353	12.669627717851224	11.748040911362342	10.968871688238035	10.322792508283747	9.586000981088004	8.667447356827093	7.7643753972056775	7.064440021453587	6.439445567551554	5.624078234289748	4.63769405642582	3.7905626130159527	3.208734691213623	2.5812301863971046	1.5909422918947684	0.4945750098356991	2.371578719532635e-29
22	0.5139086676601781	1.6211751154060856	2.5682708089203006	3.1599931337356906	3.7851923362827264	4.69528233231418	5.6548307645336395	6.38557558398618	7.007792606665829	7.80248355267088	8.745983697279645	9.575384538128601	10.23290282267617	10.94558668442159	11.836896960449376	12.729899333240965	13.452779485355578	14.122173958740612	14.939547394813282	15.854224459075905	16.654482787084007	17.32414071083534	18.066035680573158	18.95933854667913	19.827954704218804	20.53808586802429	21.22353032326345	22.060382674870773	22.96947207246459	23.747961065801633	24.41203132288416	25.173405208156623	26.082758056116745	26.938625225347284	27.624370173900832	28.3118072192182	29.177870678817914	30.09909971561549	30.84844619611168	31.483693372848073	32.267749748188166	33.22428004685367	34.07228254874626	34.691481437871964	35.36013876318565	36.31368688198376	37.30071187851352	37.93236350634444	38.40384437994368	39.46868303362865	41.561339022633966	44.247352791725035	46.77319580658439	48.94366545274495	51.147611976637116	53.63644929401374	56.174745047578334	58.484237188376	60.68520153240078	63.058639799750985	65.58088726570492	67.98903542789903	70.22530103379172	72.5167322168823	74.9867898142552	77.45853950839197	79.76016698185171	82.00830877658191	84.40442953399973	86.89785391960746	89.27685956896076	91.5252648140572	93.84590710514016	96.31795729259132	98.76532077147613	101.05419925662673	103.31839103321104	105.73399070616352	108.2218274251025	110.57906373978466	112.82188131821239	115.16200252482996	117.65010269413526	120.08471718471093	122.3492094546096	124.61539382127208	127.06020460221701	129.5601809603597	131.8882747622011	134.1022692602826	136.46507295696784	139.0003505769785	141.42710040021626	143.62504661068706	145.87245125734586	148.40474669748917	150.97051901536406	153.18091796454013	155.23114615948455	157.8747321345146
23	0.5327777119443324	1.6471801531396038	2.5493893623670436	3.116947243274107	3.796058353017162	4.751421569142288	5.658138064292674	6.321634629369709	6.986767845005663	7.868968217934382	8.787473218716618	9.513362472903205	10.171399205431475	10.997406368697112	11.917601692934456	12.695396841344493	13.35733798167745	14.134964445576925	15.045683341435696	15.868536763033859	16.54539009001876	17.28136806781079	18.171951557486032	19.032804091691844	19.73474643863222	20.436688785572603	21.29754131977841	22.188124809453658	22.924102787245673	23.60095611423058	24.423809535828738	25.334528431687513	26.11215489558699	26.774096035919964	27.551891184329968	28.472086508567333	29.298093671832966	29.956130404361225	30.68201965854783	31.60052465933006	32.48272503225876	33.14785824789472	33.811354812971764	34.718071308122134	35.67343452424728	36.35254563399033	36.92010351489738	37.822312724124835	38.936715165320095	39.469492877264436	38.93671516532011	37.822312724124835	36.920103514897384	36.352545633990324	35.67343452424728	34.718071308122134	33.81135481297177	33.14785824789472	32.48272503225877	31.60052465933006	30.68201965854783	29.95613040436123	29.298093671832966	28.47208650856733	27.55189118432998	26.774096035919953	26.11215489558699	25.33452843168751	24.423809535828738	23.60095611423058	22.92410278724568	22.188124809453655	21.297541319778414	20.436688785572596	19.73474643863222	19.03280409169184	18.171951557486032	17.281368067810796	16.54539009001876	15.868536763033859	15.045683341435696	14.13496444557692	13.35733798167745	12.695396841344488	11.917601692934461	10.997406368697115	10.171399205431475	9.513362472903214	8.787473218716615	7.868968217934385	6.98676784500566	6.321634629369708	5.658138064292666	4.751421569142288	3.7960583530171648	3.1169472432741054	2.5493893623670445	1.6471801531396129	0.5327777119443323	3.218537491443736e-29
24	0.5511691201283022	1.6690898795174978	2.525938401942018	3.081441567552703	3.8201878069104347	4.798909228273551	5.636783296311831	6.263715080453497	7.003195281666783	7.936611420433188	8.778664071368611	9.43783600966582	10.17132254419797	11.080080045754421	11.928954953641577	12.60795409677495	13.334144063227473	14.226355613887902	15.082883762831592	15.776097249126957	16.494289138212178	17.37399857448857	18.23891528963895	18.943342912388797	19.65266995393192	20.52215114219542	21.39653174925218	22.110423263908423	22.809522057438656	23.67013839816005	24.555733141671308	25.278013222534224	25.96460990168042	26.817228165034514	27.71703725170774	28.44697057362721	29.117021301877386	29.96234299715184	30.88197928866126	31.618734867532453	32.26412695857266	33.103454987165996	34.05533143283094	34.796265594599284	35.396352403042776	36.23641439349168	37.259719457687595	37.98167916506969	38.44256663548712	39.470205745165444	41.600183095100356	44.296912084296174	46.732568836527314	48.86688023194463	51.184434701108984	53.741964352278735	56.1586466501236	58.364386664071866	60.6826750950918	63.19489946366478	65.61576034440684	67.8537405125107	70.16603527684943	72.65360100821252	75.08128414590627	77.3390915188463	79.64408971510544	82.11510949557247	84.55044587432282	86.82246759042471	89.11946770931664	91.57798537539963	94.02171032035658	96.3049461729131	98.59308144426282	101.04137086233294	103.49455969919632	105.78725944365921	108.06516646699602	110.504591037524	112.96899401084193	115.27008232151141	117.5354872304643	119.96691372362494	122.44553104010481	124.7542725918309	127.00313154988768	129.42726147496873	131.92570599628482	134.24126980496257	136.46547012580947	138.88360638420943	141.414291059681	143.7340334512559	145.91292848950602	148.33179870976153	150.9339120037641	153.2346799409528	155.27437564117687	157.88082298066178
25	0.5690707660888528	1.6870606987753223	2.499237071767433	3.0546920408827796	3.8538100674057234	4.8325025067909895	5.597501179076044	6.224607529394831	7.047908568542208	7.981039260224613	8.729329734041976	9.38896612887182	10.225619191067375	11.133763280898684	11.870463827231221	12.550299726975828	13.39755667384174	14.288730093456842	15.01536466225017	15.709902603216639	16.56698727119304	17.44509392221873	18.161909146177273	18.86832160388165	19.73541825978758	20.602514915693497	21.30892737339788	22.025742597356412	22.903849248382112	23.760933916358518	24.455471857324987	25.182106426118313	26.073279845733417	26.920536792599332	27.600372692343928	28.337073238676474	29.245217328507778	30.08187039070334	30.74150678553318	31.489797259350535	32.422927951032946	33.24622899018032	33.8733353404991	34.638334012784156	35.61702645216942	36.416144478692374	36.97159944780771	37.783775820799825	38.90176575348631	39.47083651957515	38.90176575348631	37.783775820799825	36.97159944780771	36.41614447869237	35.61702645216942	34.638334012784156	33.8733353404991	33.24622899018032	32.422927951032946	31.489797259350546	30.741506785533183	30.081870390703333	29.24521732850778	28.33707323867647	27.600372692343935	26.92053679259932	26.07327984573342	25.18210642611831	24.455471857324987	23.760933916358518	22.903849248382112	22.025742597356412	21.30892737339788	20.602514915693497	19.735418259787586	18.868321603881647	18.16190914617727	17.445093922218742	16.566987271193035	15.709902603216639	15.015364662250164	14.288730093456842	13.39755667384173	12.550299726975824	11.870463827231223	11.133763280898686	10.225619191067379	9.388966128871827	8.729329734041976	7.981039260224613	7.0479085685422005	6.224607529394834	5.597501179076039	4.83250250679099	3.8538100674057247	3.0546920408827765	2.4992370717674333	1.6870606987753307	0.5690707660888519	2.6169070463439635e-29
26	0.5864714384226639	1.7012709784728062	2.470545539347067	3.037296642055575	3.89275707421227	4.849335156010856	5.549379865498975	6.211328108743271	7.104626629203904	7.988927981182046	8.665447842237237	9.388784143378505	10.29596225356177	11.125166212232676	11.795609999903366	12.569686857240532	13.47606284409624	14.258104280944941	14.935653028978406	15.753529136730753	16.646932977281374	17.388618923406295	18.084622475210786	18.9391713369537	19.809009552141	20.51802723033447	21.242334261972296	22.125186603548574	22.962356550804415	23.647808603634545	24.40878838926296	25.31009553461025	26.1069099911423	26.779389897667354	27.584168933710927	28.492581039420994	29.24223297413087	29.91391075732835	30.769430349567845	31.671766381893402	32.36632092329602	33.05187829621615	33.96878594635261	34.84759713024525	35.46987494182743	36.19327040305149	37.20537519372374	38.01495652623023	38.47901287956085	39.47139733451894	41.636724666322365	44.330380099753285	46.67851055400827	48.82411755009754	51.258433875635006	53.79386785081436	56.0727684536832	58.31357259030828	60.785727004149635	63.248884249508556	65.50426000394452	67.80645219846654	70.29248620203055	72.70054605408224	74.94984573513365	77.3027784858516	79.78801036608809	82.14890769631755	84.40531233773176	86.80204433886485	89.27430407279624	91.59484591230189	93.86970535748712	96.30311011261085	98.75180422117887	101.03967779275307	103.34284071777167	105.80454895272872	108.2205747933653	110.4848827395762	112.8247184185854	115.30488145731341	117.68055180722624	119.93188760713207	122.31552253655637	124.80279053564718	127.13129836373783	129.38183204031606	131.81620752593636	134.2973994516427	136.57080988642608	138.8352231527269	141.33098669624414	143.78865377351755	145.98978747848045	148.29203883308526	150.8829995171383	153.2714367430255	155.3143489897369	157.88558933807576
27	0.6033608565483556	1.7119189154218288	2.4410418827601696	3.0292720982645784	3.9328534690546224	4.84900840606713	5.502047863884634	6.22418882170678	7.155393246264013	7.9614508530672765	8.616349862168832	9.432151730326577	10.338774323816896	11.067065967570171	11.764594933438644	12.64088682441165	13.491349536695363	14.178042906807553	14.940479570921978	15.838370211210389	16.620207054864736	17.305532954187196	18.135215950797598	19.015057461316502	19.7359490814412	20.456840701565888	21.336682212084785	22.16636520869519	22.85169110801765	23.633527951672	24.531418591960392	25.293855256074853	25.980548626187012	26.831011338470745	27.707303229443735	28.40483219531222	29.133123839065476	30.03974643255581	30.855548300713547	31.510447309815095	32.316504916618385	33.247709341175614	33.969850298997734	34.622889756815255	35.53904469382776	36.44262606461782	37.03085628012221	37.75997924746056	38.868537306334034	39.47189816288238	38.86853730633404	37.75997924746055	37.03085628012221	36.44262606461779	35.539044693827755	34.622889756815255	33.96985029899775	33.247709341175614	32.316504916618385	31.510447309815106	30.855548300713547	30.03974643255581	29.133123839065487	28.40483219531222	27.707303229443742	26.831011338470738	25.980548626187012	25.293855256074835	24.531418591960392	23.633527951672	22.85169110801765	22.16636520869519	21.336682212084785	20.456840701565877	19.7359490814412	19.015057461316506	18.135215950797598	17.305532954187203	16.62020705486473	15.838370211210394	14.940479570921982	14.178042906807546	13.491349536695362	12.640886824411645	11.764594933438646	11.06706596757017	10.3387743238169	9.432151730326582	8.616349862168832	7.961450853067281	7.155393246264007	6.224188821706778	5.5020478638846315	4.849008406067131	3.9328534690546277	3.0292720982645744	2.441041882760171	1.711918915421836	0.6033608565483536	3.3915417849627763e-29
28	0.6197296845961177	1.7192202584553928	2.411801897223323	3.0301135065755753	3.9702683113328043	4.833377010936177	5.463962631884836	6.257450653138632	7.185900402928043	7.912294355254721	8.601859764515886	9.492304956099424	10.331460983932937	11.004637996598214	11.797132383873231	12.69603535851412	13.43522925175475	14.140963384880147	15.015418615579593	15.849383220869441	16.536325367236504	17.326783242946238	18.21686913757233	18.961242753813902	19.67042000392583	20.540136644304145	21.374656918552816	22.063464914416965	22.851900929197487	23.743852673320657	24.488781958521074	25.193220618311855	26.066380375676705	26.906080372926315	27.586071288775667	28.372470791990885	29.27818766981587	30.017925532472603	30.706374231379293	31.59570271260837	32.448202650771954	33.09864679147279	33.88405266070923	34.83236093025081	35.548146121137684	36.186885206870706	37.1474674880087	38.033779739731	38.513183056361974	39.4723472622561	41.67097083734245	44.349355301691986	46.620830830950155	48.81803633079266	51.33708502604013	53.77908761613375	55.988567127572665	58.3609490393167	60.86829267959632	63.17358052241324	65.44203982216467	67.91137890423846	70.32942882256218	72.58149972571773	74.95288800348297	77.43068486861412	79.74877265234498	82.03340067596065	84.48674979715032	86.89960829293042	89.16544432978775	91.53479609598774	94.00377588110402	96.32704338783586	98.61511452843803	101.06372505930658	103.47713922404552	105.74484111039992	108.11217101567068	110.5830166502841	112.90683982597471	115.19017237625577	117.64222602411088	120.06081991185069	122.3197047181903	124.68499811189578	127.169608880211	129.48824063335798	131.75558322275495	134.22380559447424	136.65519942312807	138.88453745431914	141.24883721404584	143.77603937407767	146.0707184554548	148.28835143167802	150.82782760330622	153.2930337455188	155.35133095264	157.8893890490244
29	0.6355695430597585	1.7234059136859836	2.3837822017683825	3.038872834987851	4.001804913286822	4.8060841994911225	5.441071832751174	6.301255988376131	7.189221577545343	7.861498482487756	8.624814398682283	9.536673162803227	10.283556924460257	10.98133974694026	11.861437489675053	12.688336679061363	13.370264712761903	14.183063456742635	15.063746069026713	15.779864264623182	16.520890898592107	17.40933286975784	18.191311311345142	18.88693543943548	19.736375758537324	20.58581607763917	21.2814402057295	22.063418647316798	22.951860618482538	23.692887252451463	24.40900544804792	25.289688060332004	26.10248680431274	26.784414838013298	27.611314027399587	28.49141177013438	29.189194592614385	29.93607835427141	30.84793711839236	31.611253034586877	32.2835299395293	33.17149552869851	34.03167968432345	34.66666731758351	35.47094660378782	36.4338786820868	37.08896931530626	37.74934560338866	38.83718197401488	39.47275151707464	38.83718197401489	37.74934560338866	37.08896931530627	36.433878682086785	35.47094660378782	34.66666731758351	34.03167968432347	33.17149552869851	32.2835299395293	31.61125303458689	30.84793711839236	29.93607835427141	29.189194592614403	28.491411770134377	27.611314027399587	26.78441483801329	26.102486804312743	25.289688060332	24.409005448047928	23.69288725245146	22.951860618482545	22.0634186473168	21.2814402057295	20.585816077639166	19.736375758537324	18.88693543943548	18.191311311345142	17.40933286975785	16.520890898592103	15.779864264623185	15.063746069026713	14.183063456742634	13.370264712761898	12.688336679061356	11.861437489675055	10.981339746940263	10.283556924460258	9.536673162803234	8.62481439868228	7.861498482487756	7.189221577545337	6.301255988376131	5.441071832751168	4.806084199491124	4.001804913286824	3.0388728349878478	2.383782201768384	1.7234059136859907	0.6355695430597574	2.830681650226454e-29
30	0.6508730181920175	1.7247194588245027	2.3578069330645897	3.0542515818606706	4.025111594847407	4.771923669222634	5.436033222803012	6.344289125923551	7.167066042735329	7.827687145221627	8.671566161970464	9.544007584999326	10.227825170458361	11.009458037103027	11.9041186898773	12.6308668115079	13.361432833962763	14.250792649733881	15.030235711056786	15.729208736178567	16.589460581053547	17.41997487356436	18.111854132871546	18.926822953907788	19.795968237346628	20.50574762205671	21.269703469169404	22.156748878011154	22.905159253649263	23.6238320769232	24.503783719950352	25.303265326776376	25.992830179154197	26.84118882484826	27.693365371366582	28.37762938674123	29.1749211882455	30.070028270935378	30.776511516055454	31.511557167455546	32.42986073311818	33.18600848445532	33.85667724948372	34.771492364052264	35.60360495782596	36.21166961298816	37.09414963234101	38.039986826249844	38.54506505376629	39.4731167037232	41.70291439006418	44.35568549884556	46.56769764123457	48.84306695817959	51.392851639315275	53.71858838183943	55.96162260356872	58.448803174838176	60.85050475979887	63.09005053043409	65.51285421533187	67.96422030650967	70.22696256011763	72.58752009491123	75.0611054158344	77.36677820561395	79.67626889621775	82.14455338013782	84.50292110960962	86.7808188028803	89.2199953159043	91.62943427656398	93.90023820402011	96.29413169320527	98.74220164479304	101.03090569765205	103.3737862129137	105.83975628990433	108.16709133369142	110.46468882511424	112.92356513629034	115.30197141126528	117.57046093179203	119.99774424563506	122.42884546030226	124.69203414382582	127.06825061347905	129.54228236431786	131.82769027758687	134.14166059713588	136.63888883094745	138.97396125043352	141.22355468361084	143.7172944663283	146.12833172825097	148.31532105156208	150.77672573906386	153.30148760112164	155.38549049678699	157.8924668148928
31	0.6656336691300208	1.7234145937440706	2.3345582145127763	3.0747024408926427	4.038803390983642	4.736120426430092	5.448071176863463	6.376506174262025	7.128440901353421	7.821562456425633	8.719466698862384	9.514091942960372	10.198529367661937	11.064769895897118	11.8938316349096	12.579235380778593	13.412230749395922	14.267834399762211	14.9631382100149	15.762436836967467	16.63621253861016	17.34933457868078	18.116182474192797	18.999209718019873	19.73672384890503	20.47423797979018	21.357265223617258	22.124113119129262	22.837235159199896	23.71101086084259	24.510309487795144	25.205613298047844	26.061216948414135	26.89421231703147	27.579616062900453	28.408677801912944	29.274918330148118	29.95935575484967	30.75398099894766	31.651885241384413	32.34500679645664	33.09694152354804	34.02537652094659	34.737327271379954	35.434644306826414	36.398745256917415	37.13888948329728	37.750033104065984	38.807814028680035	39.47344769781005	38.807814028680035	37.75003310406598	37.13888948329728	36.39874525691741	35.4346443068264	34.737327271379954	34.0253765209466	33.09694152354803	32.34500679645664	31.651885241384427	30.753980998947657	29.959355754849685	29.27491833014812	28.408677801912933	27.579616062900456	26.894212317031457	26.061216948414135	25.20561329804783	24.510309487795148	23.71101086084258	22.837235159199896	22.124113119129266	21.357265223617258	20.47423797979017	19.736723848905033	18.999209718019873	18.116182474192797	17.349334578680786	16.636212538610152	15.76243683696747	14.963138210014897	14.267834399762211	13.41223074939592	12.579235380778584	11.893831634909603	11.064769895897118	10.198529367661939	9.514091942960382	8.719466698862384	7.821562456425636	7.128440901353415	6.376506174262026	5.448071176863457	4.736120426430095	4.038803390983643	3.074702440892639	2.3345582145127777	1.7234145937440777	0.6656336691300196	3.5517181976819865e-29
32	0.679846032743837	1.7197525547721584	2.314570487404277	3.0985346512792042	4.042492334739098	4.703624351173018	5.473435979780688	6.391319983719893	7.086344790386668	7.84282640043953	8.747486631739301	9.465857970305612	10.210902107541505	11.106601771974557	11.843620777373946	12.578685701929379	13.467087615931938	14.220336199347916	14.946525284962846	15.82822236644811	16.59639559809653	17.31456094824564	18.189612504503046	18.972053874323052	19.682850743884664	20.551003819826423	21.347512395509778	22.051410784755753	22.912195380110013	23.722972093964994	24.420224957983088	25.272985817871536	26.09868717995893	26.78923521145975	27.633120232407702	28.47505117251168	29.15830145358199	29.992207261849472	30.85278586878654	31.527075582990136	32.34954391844066	33.233469057277254	33.89453499884143	34.703673315737134	35.62149124480659	36.256483506850074	37.0514692884785	38.03560130134977	38.57464472482482	39.473748637584364	41.732544615831586	44.35140108336328	46.525168961498785	48.88808307087708	51.41099069984036	53.65107266177764	55.99983423588868	58.49666818533127	60.77064293750141	63.10607449305765	65.5896846698608	67.88700595393047	70.21100003666973	72.68564964660617	75.00161859750891	77.31563346756776	79.78298532707366	82.115183855993	84.42032288711128	86.88096991409992	89.22809309125175	91.52520838690425	93.97920988866504	96.34060120398844	98.6303480190534	101.07745104049854	103.45290956168532	105.73575789643462	108.17549243729222	110.56521909665055	112.84142190617204	115.27313271156387	117.6777840191547	119.94728199615888	122.37011696261015	124.7909978482175	127.05319807479125	129.46605382856208	131.90558238100255	134.15882204070945	136.56024032166343	139.02311540600343	141.2631312930709	143.65121955546996	146.1479874300428	148.36192963758967	150.73586536472152	153.2989473230961	155.41694069207455	157.89499455033746
33	0.6935056262071576	1.7139995201793998	2.298228689930094	3.124017808056179	4.036731274790901	4.678501333092018	5.506334618686993	6.386800259371246	7.053615592685282	7.8812982756651095	8.7451568012489	9.42594004626632	10.253812620489231	11.107260822066374	11.796643362252011	12.625222328767777	13.471465120080598	14.166260548396753	14.996062081099911	15.83702775120186	16.535045364596	17.366602347960967	18.20357557940478	18.903104547989443	19.737011526894868	20.570918505800282	21.270447474384962	22.107420705828766	22.938977689193724	23.636995302587877	24.477960972689804	25.307762505392983	26.002557933709134	26.84880072502196	27.677379691537727	28.366762231723374	29.220210433300494	30.048083007523395	30.72886625254083	31.59272477812462	32.42040746110445	33.08722279441847	33.96768843510272	34.795521720697714	35.43729177899882	36.350005245733556	37.17579436385964	37.76002353361034	38.780517427582566	39.47402305378973	38.780517427582566	37.76002353361034	37.17579436385963	36.35000524573354	35.43729177899882	34.79552172069771	33.967688435102744	33.08722279441847	32.420407461104446	31.592724778124634	30.72886625254083	30.048083007523417	29.220210433300497	28.36676223172336	27.677379691537734	26.84880072502195	26.002557933709138	25.30776250539298	24.477960972689804	23.636995302587877	22.938977689193727	22.107420705828766	21.270447474384962	20.57091850580027	19.737011526894875	18.903104547989443	18.203575579404774	17.366602347960978	16.535045364596	15.837027751201866	14.996062081099907	14.16626054839675	13.471465120080595	12.62522232876777	11.796643362252011	11.107260822066376	10.253812620489239	9.425940046266332	8.7451568012489	7.8812982756651095	7.053615592685274	6.386800259371245	5.506334618686985	4.6785013330920195	4.036731274790902	3.124017808056174	2.298228689930096	1.7139995201794054	0.6935056262071563	3.026576183476447e-29
34	0.7066089472951729	1.7064240340074046	2.2857701718502397	3.149479251869382	4.022882701550379	4.663488440715024	5.5401337419484245	6.3657055004110426	7.0391954880821626	7.921456528148371	8.716161929001657	9.41433447349115	10.298772804021077	11.069919385700848	11.789706146700276	12.673536371119035	13.42550240266975	14.165652895993517	15.04628750450905	15.782313730428191	16.542320847893674	17.417256343462096	18.140096709113017	18.91977160428264	19.786541069723665	20.498742563226863	21.298038627001475	22.154169220294765	22.858204683670575	23.677168525149323	24.5201132581744	25.218449608603095	26.05727007422356	26.884275001617052	27.579415736142522	28.43859993408732	29.246424311351777	29.940956939766075	30.821755354220812	31.606020912311752	32.30273083118977	33.20821180246286	33.96161100294448	34.6639366606553	35.60230188043488	36.30786938969811	37.023131268623196	38.02275608972458	38.60191196195657	39.47427397360563	41.759853879845025	44.338639925501475	46.496957022288534	48.93963706125191	51.39201146987715	53.611588167986	56.067204428163635	58.47174714557048	60.724208092185826	63.18544009119625	65.55911645099376	67.83625995442748	70.29966924390162	72.64978678452563	74.94854450446927	77.41134568783227	79.7422826783272	82.06140413059524	84.52100969805494	86.83600688291828	89.17498495932806	91.62889141384066	93.9307027384358	96.28934859254967	98.73508901693494	101.02626146938232	103.40452849210118	105.8396300443387	108.12263646665875	110.52057126708168	112.94248695905101	115.21979426842395	117.63758569298862	120.04356157932631	122.31767327279599	124.75582842968504	127.14262376589372	129.41612735325228	131.87589672665123	134.23913324368635	136.5148141215086	138.99926605172595	141.33163621115182	143.61293282780684	146.13026900653063	148.41480747473813	150.7090403126074	153.287636092653	155.4457629238292	157.8970958944225
35	0.71915347242074	1.6972944747480045	2.2772901402587267	3.173390724437551	4.0029292751462275	4.659754607259393	5.568605784081662	6.334439537171385	7.04584992303292	7.948495041182131	8.675515197390027	9.43470440432468	10.318498222869644	11.02375258884577	11.824963474063429	12.680617744212304	13.379133250391032	14.214768036814355	15.036504284812294	15.741949576444098	16.60211811470534	17.388011846785265	18.112196262766723	18.98514318271179	19.73725200221046	20.489360821709127	21.362307741654195	22.086492157635636	22.87238588971557	23.732554427976822	24.43799971960863	25.259735967606556	26.095370754029883	26.79388626020862	27.64954053035748	28.45075141557514	29.15600578155128	30.03979960009622	30.798988807030874	31.526008963238777	32.42865408138799	33.14006446724952	33.90589822033924	34.81474939716151	35.471574729274685	36.30111327998337	37.19721386416219	37.77720952967291	38.75535053200017	39.474504004420915	38.75535053200017	37.7772095296729	37.19721386416219	36.301113279983355	35.471574729274685	34.814749397161506	33.905898220339246	33.14006446724952	32.42865408138799	31.52600896323879	30.79898880703087	30.039799600096227	29.156005781551283	28.450751415575137	27.649540530357484	26.793886260208605	26.095370754029886	25.25973596760655	24.43799971960863	23.73255442797682	22.87238588971557	22.086492157635636	21.362307741654195	20.489360821709123	19.73725200221046	18.985143182711795	18.112196262766723	17.388011846785272	16.602118114705334	15.741949576444101	15.03650428481229	14.214768036814359	13.379133250391027	12.680617744212299	11.82496347406343	11.023752588845769	10.318498222869644	9.434704404324695	8.675515197390027	7.948495041182133	7.045849923032913	6.334439537171385	5.5686057840816545	4.659754607259395	4.002929275146228	3.173390724437545	2.2772901402587284	1.6972944747480103	0.7191534724207379	3.7054941828815806e-29
36	0.7311376524259032	1.6868765944633335	2.2727503474719075	3.19444072943121	3.9792463217428664	4.666880119549115	5.587000166859134	6.301259034983492	7.069875494375071	7.953610128573588	8.642074682091186	9.473871354170104	10.303170207021044	11.001614044535856	11.871148915694572	12.643616895776312	13.378529321503565	14.255557752496857	14.983593558211926	15.768339156200053	16.624152917523755	17.331135962786284	18.163907161759624	18.977986784452867	19.691950775494924	20.55697540052447	21.321884393902838	22.068101811001117	22.940107381810183	23.663282236558082	24.457525254641563	25.308478064998088	26.010438250076415	26.854514440420765	27.661035076410627	28.370488821323526	29.251033599880312	30.000723363100985	30.747915307093688	31.63843936964769	32.33369335152078	33.1440655082008	34.00879525614805	34.667663824909624	35.55901864317499	36.353201666934936	37.010499901047254	38.003614764110274	38.62686443814445	39.47471540179016	41.78484167028765	44.31956922839669	46.48443159747687	48.9851105955078	51.34890480389108	53.61552721776891	56.11463588115054	58.40788336534649	60.75548844080966	63.218211691079794	65.485664860669	67.89645014881954	70.30473761774205	72.58217007132848	75.03069355855882	77.38215015471215	79.69605119651101	82.15206824357593	84.45909266536262	86.82282687942232	89.25762925681768	91.54360091815178	93.95536073319668	96.34842897196161	98.64138157907523	101.08539482017638	103.42929242962633	105.75449846279626	108.20549264967694	110.5076561204964	112.88088775465155	115.31082918107963	117.59177798222959	120.01484278864554	122.40035204070705	124.68879440169148	127.1483277963199	129.4770061756122	131.80318673567646	134.27269941430205	136.54694201224683	138.93630278499845	141.38002114901727	143.6178783338505	146.08822176818742	148.46139340801898	150.6976802582029	153.2697837373375	155.47202202744336	157.89886160716063
37	0.7425609061517234	1.6754311527340169	2.271990657725962	3.2115899338263625	3.954358289611532	4.683040354089533	5.592768304921237	6.274200994837392	7.102718182399831	7.936694817342956	8.630011604933056	9.509988764007026	10.264902247122249	11.017028328838457	11.890905300217923	12.59907508349442	13.420705725345362	14.243824311527575	14.955256588432302	15.82126849522303	16.57980198229619	17.337674544155007	18.20223619063046	18.917150599890867	19.73745506244773	20.557759525004577	21.272673934264986	22.137235580740438	22.895108142599256	23.653641629672414	24.519653536463153	25.231085813367876	26.054204399550088	26.87583504140104	27.584004824677525	28.457881796056995	29.210007877773194	29.964921360888415	30.844898519962385	31.53821530755248	32.37219194249561	33.20070913005805	33.88214181997421	34.791869770805896	35.52055183528392	36.26332019106909	37.202919467169494	37.799478972161445	38.732349218743735	39.47491012489545	38.732349218743735	37.79947897216144	37.20291946716949	36.26332019106907	35.52055183528391	34.791869770805896	33.882141819974215	33.20070913005805	32.37219194249562	31.538215307552488	30.844898519962385	29.96492136088842	29.210007877773197	28.45788179605699	27.58400482467753	26.875835041401018	26.05420439955009	25.231085813367866	24.51965353646315	23.653641629672414	22.89510814259926	22.137235580740434	21.272673934264983	20.55775952500457	19.737455062447726	18.917150599890867	18.20223619063046	17.33767454415502	16.579801982296186	15.82126849522303	14.955256588432299	14.243824311527574	13.420705725345359	12.599075083494412	11.890905300217925	11.017028328838457	10.264902247122253	9.509988764007037	8.630011604933054	7.93669481734296	7.102718182399824	6.274200994837388	5.592768304921227	4.683040354089536	3.954358289611534	3.2115899338263576	2.2719906577259636	1.6754311527340233	0.7425609061517221	3.211381703802234e-29
38	0.7534236118151852	1.663211668358905	2.274743066871212	3.2241079317817687	3.9307009900862173	4.705355041617422	5.585843534317682	6.259226023052268	7.133880129805555	7.905684675120125	8.642999032439347	9.524512827095881	10.228701990704739	11.056373508500096	11.870691035347244	12.587354189752602	13.460407283552753	14.19667717659981	14.984069012809742	15.828513895093202	16.53836472234518	17.392618291648677	18.163969614648163	18.9165162213705	19.7794657493172	20.495519816653356	21.321976805213865	22.129629077497246	22.8543791034766	23.723531871507475	24.45809058450688	25.249702343579788	26.09243604581558	26.798386547298293	27.660726988175785	28.425413056611497	29.17674513409898	30.05155956577299	30.749049366399312	31.590738604362944	32.39793765433122	33.10228714286079	34.00790824940905	34.706423351991646	35.51077289574331	36.383183432721715	37.012822163094015	37.980294359864544	38.64950989860369	39.475089882071345	41.80751708916939	44.29630874099599	46.48684373479113	49.015212194984564	51.30080884857187	53.654466495385925	56.11395858336903	58.36634466738646	60.820002369422596	63.17081051002003	65.48712846262211	67.94764585256151	70.2308386114532	72.63751372453142	75.0308348466614	77.32650159634964	79.77855828543262	82.09383177376256	84.46022720525536	86.88367568282163	89.17253010535653	91.60578726994284	93.95614218822516	96.28769239023038	98.72964551345994	101.0247031760789	103.43016375992232	105.81681962748851	108.12057324875074	110.56872961206446	112.88229192034673	115.25290727470251	117.67464457222117	119.9595986689867	122.40094270514706	124.74463236886558	127.07496804163594	129.52878606859284	131.80527946450198	134.22597229774848	136.61217494299967	138.89552802681203	141.3801527286432	143.6576714265086	146.04102456554315	148.49243869780437	150.70108102345952	153.24755681551287	155.49577594953493	157.90035952828538
39	0.7637270962276691	1.6504623100244524	2.2806477000096272	3.2315907185557253	3.91040950377086	4.730346553678804	5.568461099580542	6.258986369183168	7.154169443387431	7.873052035176416	8.673421923572253	9.511534230952922	10.216402108943157	11.090434364437282	11.829606479324003	12.616478247866787	13.45831401042915	14.168939561467967	15.030765695889496	15.78400895375598	16.559600906686207	17.406553736350517	18.11942598890888	18.972815824616234	19.737628084188355	20.50244034376048	21.35583017946783	22.06870243202619	22.915655261690507	23.691247214620734	24.4444904724872	25.306316606908737	26.016942157947557	26.85877792050992	27.645649689052707	28.38482180393943	29.25885405943356	29.963721937423777	30.80183424480446	31.602204133200285	32.32108672498928	33.21626979919353	33.906795068796164	34.74490961469789	35.56484666460586	36.24366544982098	37.19460846836707	37.82479385835225	38.711529072149034	39.4752561683767	38.71152907214905	37.82479385835226	37.194608468367065	36.24366544982098	35.56484666460585	34.74490961469789	33.90679506879617	33.21626979919353	32.32108672498928	31.602204133200285	30.801834244804464	29.963721937423788	29.25885405943356	28.384821803939417	27.645649689052714	26.85877792050992	26.016942157947557	25.306316606908734	24.4444904724872	23.691247214620734	22.915655261690517	22.068702432026196	21.355830179467837	20.502440343760473	19.737628084188355	18.97281582461623	18.11942598890888	17.40655373635052	16.559600906686203	15.784008953755981	15.030765695889494	14.168939561467967	13.458314010429147	12.616478247866786	11.829606479324003	11.090434364437286	10.216402108943157	9.511534230952924	8.673421923572253	7.873052035176416	7.154169443387425	6.258986369183169	5.568461099580536	4.730346553678805	3.910409503770862	3.2315907185557218	2.2806477000096286	1.6504623100244589	0.7637270962276678	3.855901561859511e-29
40	0.7734736218950633	1.6374159452381918	2.2892702770512527	3.23395923260698	3.8951481621030295	4.754441063737176	5.544583967347431	6.272454921477833	7.158319608889056	7.850926697066854	8.706566129962	9.479880849643843	10.233729384303297	11.09586088892978	11.801837804528772	12.657448198667689	13.419663738871098	14.189902693641464	15.037298605280206	15.75087136289964	16.60825978436269	17.360830161567794	18.144200686917067	18.980405895064685	19.698846381029565	20.55942230693517	21.30223351065802	22.097879397179238	22.924325431844586	23.645953422252028	24.51139707650309	25.243017576734808	26.051795033834914	26.868595905501994	27.592001923233532	28.465041419505038	29.18192632674903	30.007094203960065	30.812795896148696	31.53617287512402	32.42258219881672	33.11573392327597	33.966879381016035	34.75575288927627	35.475476399512594	36.393303881887036	37.02763133820177	37.9547934182592	38.66986750678654	39.47541029676195	41.827900330527484	44.27085906574109	46.50172980942465	49.02543517685087	51.26564051821736	53.70394983172201	56.073109147202736	58.379996513203594	60.84487761248532	63.116501112533584	65.55115695729923	67.90348808885153	70.23635303538146	72.67750095187843	74.96249427934788	77.39712108535731	79.73835303743118	82.08760840407207	84.51402072758133	86.80660989707118	89.24301473040472	91.57460151948027	93.93698845669998	96.35221007671812	98.64966697455347	101.08925931232953	103.41108692792287	105.78574922631456	108.19121167285043	110.49185607512835	112.93631614124993	115.24695305335206	117.63474692232266	120.03056420586019	122.3329866354622	124.78504254360416	127.0809438627187	129.4851281518002	131.86984625585933	134.17223964670512	136.63766538226832	138.90983351859808	141.33999538820856	143.70788530833929	146.00662523044608	148.50346912469098	150.7168129928762	153.22299148480406	155.51708198520197	157.9016411870478
41	0.7826663720450429	1.6242923647039724	2.3001205160602103	3.2314402691054753	3.8859943851788254	4.774445622303213	5.519063985401395	6.295437348596603	7.14625983417387	7.846703251656004	8.727594056204815	9.447451663830211	10.268036189878663	11.07096028836953	11.808516345917402	12.672808994231586	13.38574520305091	14.232916056405227	14.998685708546693	15.772483133508686	16.61201200157805	17.33145720730819	18.191652688691725	18.929230702258437	19.737776712025045	20.54632272179165	21.28390073535835	22.144096216741882	22.86354142247203	23.703070290541397	24.476867715503392	25.242637367644868	26.08980822099917	26.802744429818507	27.667037078132676	28.404593135680575	29.207517234171423	30.028101760219883	30.747959367845272	31.62885017239408	32.32929358987621	33.18011607545349	33.956489438648696	34.70110780174687	35.58955903887127	36.244113154944614	37.17543290798987	37.85126105934611	38.69288705200505	39.475553424050084	38.69288705200505	37.85126105934609	37.175432907989865	36.24411315494461	35.589559038871265	34.701107801746865	33.9564894386487	33.18011607545349	32.32929358987622	31.628850172394095	30.747959367845276	30.028101760219897	29.207517234171437	28.404593135680564	27.66703707813269	26.802744429818507	26.08980822099917	25.242637367644853	24.47686771550339	23.70307029054139	22.863541422472032	22.144096216741882	21.28390073535836	20.54632272179165	19.737776712025042	18.929230702258437	18.191652688691725	17.331457207308198	16.612012001578048	15.772483133508688	14.998685708546692	14.232916056405227	13.38574520305091	12.672808994231582	11.808516345917404	11.07096028836953	10.268036189878664	9.447451663830215	8.727594056204813	7.846703251656005	7.146259834173865	6.2954373485966055	5.519063985401394	4.774445622303214	3.8859943851788277	3.2314402691054718	2.300120516060212	1.624292364703978	0.7826663720450414	6.045164627492682e-29
42	0.7913094336323705	1.6112966970345146	2.3126709391868223	3.2245319020434273	3.8833828136864437	4.787941764668015	5.496704980206663	6.3217855049103395	7.122761946093251	7.860685262328776	8.728067507515911	9.431270606585906	10.297275862656885	11.035311835148033	11.841937322199973	12.65065672985642	13.390174907994137	14.24884647424927	14.96523274100939	15.816258759982366	16.56867475267288	17.363414924736848	18.180247059498985	18.916059001323607	19.773995258754578	20.495086464231374	21.338301985314512	22.10049731346015	22.884784604303952	23.711396074521186	24.43939751845599	25.302038714603626	26.02239461125626	26.86190389602632	27.632211951277622	28.404613927133486	29.245605417550088	29.95862762438686	30.834451988224647	31.54609720594527	32.38720135261752	33.165252374342366	33.919199312546446	34.78946355991557	35.463932071841775	36.38410862310653	37.05127512315769	37.928928343913135	38.68796854341877	39.47568657269416	41.8460234692343	44.24503819554421	46.525439900604304	49.016328326368665	51.25420670091947	53.73779311480879	56.02558379325521	58.429691780866634	60.80969568495731	63.12664646410059	65.57305617219548	67.85528673417328	70.300319453152	72.6173828885509	75.00303583851064	77.39078270907484	79.70932835012029	82.14702737928326	84.44244110895109	86.87249459083186	89.20393804643014	91.57770568140182	93.97356527907178	96.2884046838042	98.72536840414288	101.0254870725275	103.44773005651838	105.78895284757176	108.15226760132335	110.55790653444836	112.8649354412909	115.30660410034632	117.60598745990666	120.02452420758453	122.37385972574361	124.72528916450719	127.14530811783159	129.4373577875761	131.89220961432167	134.18288229495008	136.60301390453012	138.9600923891627	141.2930667902746	143.7423585005515	145.99585447538544	148.49505848955792	150.74125245251685	153.1979331361801	155.53600079859348	157.90274629077663
43	0.7994077783782058	1.5986180262782694	2.3263755556804235	3.2139562367575483	3.8871105992457986	4.793550798493194	5.4814001341382985	6.344981639233164	7.095682288413786	7.8864735412576765	8.709206249804192	9.43870009493413	10.304014411715704	11.014631611428959	11.873697132394046	12.613462663466455	13.425924399807249	14.221956050533514	14.977448314283372	15.822354738441888	16.544423182585437	17.402441193071507	18.13339937272233	18.96221678286536	19.737905324539213	20.513593866213068	21.3424112763561	22.07336945600691	22.931387466492993	23.653455910636538	24.498362334795058	25.253854598544912	26.04988624927117	26.86234798561197	27.602113516684366	28.46117903764946	29.171796237362717	30.037110554144295	30.76660439927422	31.589337107820743	32.38012836066464	33.130829009845264	33.99441051494012	34.682259850585226	35.588700049832624	36.26185441232087	37.149435093398	37.87719262280015	38.67640287070023	39.47581064907841	38.67640287070023	37.87719262280015	37.14943509339799	36.26185441232087	35.58870004983262	34.682259850585226	33.99441051494012	33.130829009845264	32.38012836066464	31.589337107820747	30.76660439927422	30.037110554144295	29.171796237362717	28.46117903764945	27.602113516684373	26.86234798561197	26.049886249271175	25.253854598544894	24.498362334795043	23.653455910636538	22.93138746649299	22.07336945600691	21.3424112763561	20.513593866213057	19.737905324539213	18.96221678286536	18.133399372722327	17.402441193071517	16.54442318258543	15.822354738441893	14.97744831428337	14.221956050533514	13.425924399807238	12.613462663466448	11.873697132394053	11.014631611428964	10.304014411715704	9.438700094934138	8.70920624980419	7.8864735412576765	7.095682288413781	6.344981639233165	5.481400134138292	4.793550798493194	3.887110599245799	3.213956236757546	2.3263755556804253	1.5986180262782752	0.799407778378205	5.380086539921102e-29
44	0.8069672419043771	1.5864282222133195	2.3406879202787993	3.2006028208135464	3.8963993931524077	4.7910451763522275	5.475491396741706	6.359699983960017	7.073412723289003	7.913767317012623	8.680686790078566	9.464275190311696	10.285680816756075	11.022421009058554	11.878645805965903	12.595628224610946	13.455134613813803	14.185008772060025	15.017402315998881	15.785238073216009	16.573246798437506	17.38687962893705	18.132753639358928	18.98024436334805	19.704217916825957	20.559281421707094	21.290827756077025	22.123990804014202	22.88939503187369	23.680423365011258	24.49162466615317	25.238268180573368	26.08743108068618	26.806961749842387	27.66901638955639	28.39182865100807	29.23412551706465	29.991756948979326	30.78720560710524	31.599323192398348	32.33800565703377	33.20332997606384	33.89815844720458	34.79274928517414	35.47714056033337	36.36038104635357	37.079503204177854	37.90428056447143	38.70385664252152	39.4759264589762	41.86193075923963	44.22042879790763	46.55372555433214	48.99267751322596	51.26751114392388	53.74119398548274	56.00467726423126	58.4679229098086	60.76067270749663	63.18006435957928	65.5260208910043	67.88864634959647	70.28908903439991	72.60486628506142	75.0401281403278	77.33614761733193	79.77469106489384	82.08360228149911	84.49503288379695	86.84190569937311	89.20895148295375	91.60162137181237	93.92653244059319	96.35306022294141	98.65607083477833	101.09017139801853	103.4007547907475	105.8129548970438	108.15739618326229	110.52746157475885	112.91769993425983	115.2433805070391	117.671580465511	119.97014819302623	122.41123989109924	124.71308921091	127.1344231353256	129.47109162559937	131.8455773420843	134.2367319857365	136.554451508731	138.99881288612008	141.27267841561982	143.74630631194847	146.00973464546666	148.47201218984597	150.77017140602933	153.1739858246819	155.55259896109106	157.9037058359048
45	0.8139945010283602	1.574880990762505	2.355078102124715	3.185466350052111	3.9100049346103636	4.781301660564823	5.479449904238188	6.362983781573335	7.062345119310616	7.932398028016558	8.65581039800982	9.49341350432382	10.255126822474978	11.0513667322246	11.854633654465728	12.611916151302303	13.449008396677582	14.179731729549095	15.034511310960534	15.757402790756258	16.60985160507373	17.34485527328618	18.176448328566355	18.939430039889917	19.73801736032933	20.53660468076876	21.299586392092326	22.131179447372485	22.866183115584942	23.718631929902415	24.44152340969812	25.296302991109574	26.027026323981087	26.864118569356364	27.62140106619292	28.424667988434077	29.220907898183693	29.98262121633484	30.82022432264884	31.543636692642107	32.413689601348054	33.11305093908533	33.99658481642047	34.694733060093846	35.566029786048304	36.29056837060655	37.12095661853395	37.901153729896166	38.6620402196303	39.47603472065866	38.6620402196303	37.901153729896166	37.12095661853395	36.290568370606536	35.56602978604828	34.694733060093846	33.99658481642047	33.11305093908534	32.41368960134805	31.54363669264211	30.82022432264884	29.982621216334852	29.220907898183704	28.424667988434074	27.621401066192934	26.864118569356357	26.027026323981094	25.296302991109567	24.44152340969812	23.718631929902415	22.866183115584935	22.131179447372485	21.299586392092323	20.536604680768754	19.738017360329337	18.939430039889924	18.17644832856636	17.344855273286186	16.60985160507373	15.757402790756261	15.03451131096053	14.17973172954909	13.449008396677579	12.611916151302296	11.854633654465736	11.051366732224603	10.25512682247498	9.493413504323831	8.655810398009818	7.93239802801656	7.06234511931061	6.362983781573335	5.479449904238179	4.781301660564825	3.910004934610365	3.185466350052107	2.355078102124718	1.5748809907625103	0.8139945010283589	4.627761330044113e-29
46	0.820497049289259	1.564111149243029	2.3690481478730776	3.16958241031186	3.9263615437556076	4.76611254128144	5.491913358252312	6.354788544399681	7.0650966628676874	7.936047891171102	8.645398268355994	9.510618981113653	10.231805926964697	11.079820185803634	11.822704872690633	12.645529709593644	13.41600366624474	14.209989389677617	15.00938159151001	15.775522236272106	16.6005915840381	17.34422270527122	18.187763856609177	18.917671221853787	19.769662235843526	20.49671666489594	21.34585474269345	22.081359034397643	22.91677335620665	23.6707494514828	24.48365424976286	25.26330749097259	26.048367210581837	26.856938696972897	27.613159303112027	28.44932005926717	29.18035124347037	30.03820974066146	30.75203447094594	31.621729536803183	32.329823751541916	33.198561076116036	33.91473133301081	34.76797595908208	35.50727040459839	36.32953671419677	37.10804789480013	37.882156339212216	38.717587682300596	39.476136076053464	41.875678568384856	44.19833811138078	46.582320553052995	48.96190025853389	51.29772483501979	53.716521275587766	56.02136753560078	58.46328816479025	60.75264172630041	63.202638397645956	65.49103421787298	67.93530037367279	70.23553276256595	72.66259246444706	74.98452259437619	77.38639287432136	79.7359122740146	82.10894344048958	84.48738108536412	86.83256717316833	89.2366819639765	91.55935852825174	93.9819451226318	96.29089793091858	98.72193438795047	101.02803426004498	103.45621778088466	105.770767515631	108.18522728048211	110.5182488188004	112.91019906012261	115.26889774437451	117.63300290702594	120.02061983645913	122.3558858856403	124.7710920848376	127.08116871208291	129.51807265231614	131.81094282564283	134.25968333454222	136.54682299232311	138.9946057599394	141.28982145987626	143.7221115289896	146.0404514175481	148.4417631701886	150.7993197938341	153.15247368128834	155.5669504674189	157.90454430421386
47	0.8264831707794535	1.5542341285128403	2.38214568113247	3.1539648971171035	3.943746524649934	4.747888425207551	5.510050883925222	6.337805434788636	7.079971289910597	7.924320339634593	8.653173832525573	9.507628657351484	10.229521659940474	11.087857523048891	11.80886675879691	12.665194990610848	13.390969378546858	14.239938960115307	14.975470813256042	15.812508704408138	16.561893746822452	17.383435215418302	18.149659381511423	18.953338006573514	19.738115550139057	20.522893093704596	21.326571718766676	22.092795884859793	22.91433735345564	23.66372239586997	24.500760287022047	25.23629214016278	26.085261721731246	26.811036109667263	27.667364341481186	28.38837357722922	29.24670944033762	29.96860244292662	30.823057267752507	31.551910760643494	32.3962598103675	33.13842566548948	33.96618021635287	34.72834267507054	35.53248457562816	36.322266203161	37.09408541914563	37.92199697176526	38.64974792949863	39.4762311002781	38.64974792949863	37.92199697176526	37.09408541914563	36.322266203160986	35.53248457562815	34.72834267507054	33.96618021635288	33.13842566548948	32.39625981036751	31.55191076064351	30.823057267752514	29.96860244292663	29.246709440337625	28.388373577229206	27.667364341481196	26.811036109667253	26.085261721731253	25.23629214016277	24.500760287022047	23.66372239586997	22.914337353455636	22.092795884859793	21.326571718766676	20.522893093704596	19.738115550139053	18.953338006573507	18.149659381511423	17.383435215418313	16.56189374682246	15.812508704408142	14.975470813256042	14.239938960115307	13.390969378546853	12.665194990610841	11.808866758796912	11.087857523048887	10.229521659940477	9.507628657351493	8.653173832525576	7.924320339634593	7.079971289910592	6.337805434788636	5.510050883925215	4.7478884252075515	3.9437465246499377	3.1539648971170995	2.382145681132472	1.5542341285128465	0.8264831707794522	4.513949746633673e-29
48	0.8319619123606885	1.5453457014467336	2.393975346898657	3.139548469132602	3.960448609413342	4.729298073389214	5.5301696241959855	6.3166515280522155	7.101738285452407	7.902512633963608	8.674564789084696	9.487273301838016	10.248384873452109	11.071113287018294	11.82307601620647	12.654115654338574	13.398582687403072	14.236316605089444	14.974882236951284	15.817729384269485	16.551967803781775	17.398356694023587	18.12983919836498	18.978197424705563	19.708497950501833	20.557250237098067	21.28794482315	22.13551513120114	22.868179053351827	23.712993446232044	24.44919911130637	25.28968629183703	26.031005186543176	26.86559096587118	27.613604140131596	28.440694223335907	29.197018622162258	30.014959862940664	30.781304162579847	31.588304819851285	32.3665832837326	33.16054933872492	33.95312024726119	34.73130150884692	35.541504857263575	36.29965752937533	37.133137219533914	37.8635603864745	38.72922940978098	39.47632030981279	41.88733503456597	44.17977163604453	46.60745409388898	48.93208002851545	51.33203298118867	53.679935257557084	56.059859620756356	58.425394337005095	60.789533906797786	63.16936106770151	65.5204660352151	67.91222736036094	70.2523917443675	72.65417297032626	74.98518851190694	77.39528096243156	79.71880080788856	82.13558753796747	84.45320598222179	86.8751059419325	89.18839717383729	91.61383887647162	93.92437419320551	96.35178523193863	98.66113857012742	101.0889436691161	103.39869106756062	105.82531418800424	108.13703092254742	110.56089812782018	112.87615660528698	115.29569659821018	117.61606830530886	120.0297068970294	122.35677288368225	124.76291577927911	127.09829299049798	129.4952870436689	131.84068415570064	134.22673762536454	136.58406890163837	138.95708776902322	141.32871148995204	143.6859455639302	146.0752017247394	148.41240720924364	150.82493971179474	153.13441569112783	155.5791375268268	157.90528123925117
49	0.8369430543472717	1.5375219345987947	2.4042078820704695	3.127138939555086	3.9749251292646868	4.712896207148596	5.548439555926323	6.296655955522001	7.123415387292527	7.879316877754185	8.699237746926055	9.461312240859984	10.275592137283898	11.042876646188276	11.852299195661349	12.62415031386882	13.429247037777458	14.205224241732632	15.006360289225013	15.786161986597767	16.583584395895244	17.367011229602003	18.160876899337243	18.947810519304145	19.738202084765206	20.528593650226252	21.315527270193165	22.109392939928405	22.892819773635154	23.69024218293262	24.47004388030537	25.271179927797768	26.047157131752932	26.85225385566158	27.62410497386905	28.433527523342114	29.200812032246485	30.015091928670415	30.77716642260434	31.597087291776205	32.35298878223786	33.17974821400839	33.927964613604054	34.763507962381794	35.50147904026571	36.349265229975295	37.072196287459946	37.9388822349316	38.639461115183124	39.476404169530404	38.63946111518313	37.93888223493159	37.072196287459946	36.349265229975295	35.50147904026569	34.763507962381794	33.927964613604054	33.17974821400839	32.35298878223786	31.597087291776205	30.777166422604342	30.01509192867042	29.200812032246496	28.43352752334211	27.62410497386906	26.85225385566158	26.047157131752932	25.271179927797768	24.47004388030537	23.690242182932625	22.892819773635154	22.109392939928405	21.315527270193165	20.528593650226245	19.738202084765206	18.947810519304138	18.16087689933724	17.367011229602006	16.583584395895233	15.78616198659777	15.006360289225013	14.20522424173263	13.42924703777745	12.624150313868817	11.852299195661354	11.04287664618827	10.2755921372839	9.46131224085999	8.699237746926055	7.879316877754188	7.123415387292524	6.296655955521999	5.548439555926315	4.712896207148599	3.9749251292646894	3.127138939555084	2.4042078820704726	1.5375219345988007	0.8369430543472709	6.532664322030282e-29
50	0.8414370797426756	1.5308193574145628	2.412586669259391	3.1173739238302187	3.9859344613035237	4.700788785611518	5.561599311029688	6.282551475986093	7.138465863071607	7.8634160121858985	8.71602144180944	9.443739418469333	10.29401095190869	11.023708294266761	11.872295082819459	12.60342845471306	13.45079231509599	14.182963403350577	15.029452785564708	15.762352465555947	16.608245475487067	17.34161997400678	18.187151555776932	18.920780114144552	19.766160869241343	20.49983943809505	21.345270203677938	22.07879794585829	22.924482771289075	23.65764908530846	24.503808729267725	25.236378671004086	26.08326690669999	26.81496237026758	27.662888322324456	28.393360857722268	29.242722839314695	29.971510629825833	30.822851977116454	31.549305871443405	32.40341504627963	33.1265599831446	33.98466714213871	34.70291594067104	35.567120940313536	36.277619726790746	37.151891796170396	37.84918380827608	38.738860854554694	39.476483098762515	41.896979502455686	44.16542110407809	46.62624773987342	48.91009431839475	51.35771417981857	53.65162782807706	56.0914976774457	58.391509166352606	60.826482877388635	63.13049235045343	65.56215710402748	67.86893440463786	70.29826526202771	72.60702192833628	75.03466804083946	77.34486073668363	79.77128392101702	82.08251433322216	84.50806303938671	86.82002204332845	89.24497437721014	91.55740819968031	93.98199910540099	96.29468698771907	98.71912706676635	101.03186495957054	103.456355049104	105.7689421152348	108.19368626461612	110.50591190258598	112.93113087049575	115.24276013618267	117.66870769582906	119.97946248334708	122.40644775935448	124.71597961870279	127.14440092424582	129.4522480387074	131.88264870994848	134.18816192822595	136.62133042701262	138.92353468782815	141.36070117077278	143.65800929325553	146.1012736168486	148.39083172727626	150.84416312060645	153.12051445666262	155.5892508268917	157.90593239505006
51	0.845455142119203	1.5252753409749809	2.4189317086334543	3.1106953791229484	3.992633244125346	4.694377538128123	5.5675172073311385	6.277384821060793	7.142731724548193	7.860286213348399	8.717906159376032	9.443321969764046	10.292886686118564	11.02658716268797	11.867619328719272	12.610106213902972	13.4421014641044	14.19386530942989	15.016359528267548	15.777828186494027	16.590437500285187	17.361944793377376	18.164390182717188	18.946156675285536	19.738278738274857	20.530400801264175	21.312167293832537	22.114612683172343	22.88611997626453	23.698729290055695	24.460197948282186	25.282692167119837	26.034456012445325	26.866451262646752	27.608938147830443	28.44997031386175	29.183670790431147	30.033235506785672	30.758651317173683	31.616271263201316	32.333825752001516	33.199172655488915	33.90904026921857	34.78217993842159	35.483924232424364	36.36586209742678	37.05762576791627	37.951282135574736	38.63110233443052	39.47655747654971	38.63110233443053	37.951282135574736	37.05762576791627	36.36586209742677	35.48392423242435	34.782179938421585	33.90904026921858	33.19917265548892	32.333825752001516	31.616271263201327	30.75865131717368	30.033235506785672	29.183670790431155	28.449970313861733	27.608938147830447	26.866451262646745	26.034456012445318	25.282692167119833	24.460197948282186	23.69872929005569	22.886119976264535	22.114612683172354	21.31216729383254	20.530400801264165	19.738278738274865	18.946156675285536	18.164390182717188	17.361944793377372	16.590437500285184	15.777828186494032	15.016359528267548	14.19386530942989	13.4421014641044	12.610106213902972	11.867619328719279	11.02658716268797	10.292886686118566	9.443321969764051	8.717906159376032	7.860286213348403	7.142731724548193	6.27738482106079	5.567517207331129	4.694377538128124	3.992633244125349	3.110695379122944	2.418931708633456	1.5252753409749875	0.8454551421192018	6.009089305051957e-29
52	0.8490090322334928	1.5209086760117647	2.423141019211911	3.1073349315937198	3.9946315705729245	4.6942128367831115	5.565514826678569	6.28188969536331	7.135543129561687	7.870364622337146	8.704910046309024	9.459309279347892	10.274036216084646	11.048241358520423	11.843442537251109	12.636619733052331	13.413675035218674	14.223906737546443	14.985251296210896	15.809615324346643	16.558618497664668	17.393346436426718	18.134120409484286	18.974817647090067	19.711973207282178	20.553882752938023	21.292250621180205	22.1305417539706	22.874878921056506	23.704940853586454	24.459641931298666	25.277362478482168	26.046195882002355	26.848205685684	27.634093595730718	28.417957522847985	29.222817486260173	29.987155655371375	30.811821528180474	31.556341210056562	32.40058482312906	33.12599649477865	33.98868673194186	34.69644984789437	35.57593368753214	36.26770215440091	37.16257334786706	37.839406110514865	38.74657157258455	39.47662764619902	41.90470178428048	44.155666533906725	46.63696398295486	48.90022300118459	51.36658474601176	53.64523111806992	56.09559821381334	58.391038188346	60.82375672839235	63.13764332701577	65.55125385683563	67.88471819572248	70.27851023830718	72.6317804865909	75.00604677116957	77.37828907281876	79.73440948083301	82.12370628900875	84.46411595352119	86.86754508750485	89.1956133666709	91.60940641128086	93.92924549018639	96.34900783364013	98.66522849968024	101.08620315118397	103.40363612527418	105.82099236391251	108.1443946368464	110.55352167522426	112.8872878587845	115.2840735118159	117.63197202118407	120.01304693071368	122.3779999466083	124.74092897957354	127.12485404883377	129.46825732379295	131.87198830244995	134.19557309017398	136.6188818090945	138.92335858659203	141.36511392960318	143.65194215140372	146.1104910968894	148.38132466960613	150.8552609689202	153.111158837416	155.59738940533362	157.90651058479608
53	0.8521111434734526	1.5177203378552866	2.4251895546717934	3.1073121339894443	3.9920034891778	4.699968213547165	5.556408269389253	6.29444383139503	7.119720707333444	7.88917548846117	8.683670137442881	9.482369866167359	10.25002062856029	11.072374140718138	11.82024268734671	12.657960225242338	13.39527337189471	14.23851849074584	14.975371346802687	15.814151477734463	16.56007601971373	17.38566157065712	18.148271884017383	18.954437418594427	19.738346959625574	20.522256500656706	21.32842203523377	22.09103234859402	22.916617899537407	23.662542441516685	24.501322572448444	25.23817542850532	26.08142054735644	26.81873369400881	27.656451231904427	28.404319778533015	29.226673290690858	29.99432405308378	30.793023781808255	31.587518430789956	32.356973211917705	33.182250087856104	33.920285649861874	34.776725705703974	35.48469043007334	36.36938178526171	37.05150436457935	37.95897358139586	38.62458277577768	39.47669391925114	38.62458277577769	37.95897358139585	37.05150436457935	36.36938178526169	35.48469043007333	34.776725705703974	33.920285649861896	33.182250087856104	32.356973211917705	31.587518430789963	30.793023781808255	29.99432405308378	29.22667329069085	28.40431977853301	27.656451231904434	26.818733694008802	26.081420547356444	25.238175428505315	24.501322572448444	23.662542441516678	22.916617899537403	22.09103234859402	21.32842203523377	20.522256500656695	19.73834695962558	18.95443741859443	18.148271884017383	17.38566157065712	16.560076019713723	15.81415147773447	14.975371346802687	14.23851849074584	13.395273371894701	12.657960225242332	11.820242687346711	11.072374140718138	10.250020628560295	9.482369866167371	8.683670137442881	7.889175488461173	7.11972070733344	6.294443831395031	5.55640826938925	4.699968213547166	3.992003489177802	3.10731213398944	2.425189554671795	1.5177203378552933	0.8521111434734515	5.326607740043275e-29
54	0.8547744362347547	1.5156944240840127	2.4251257873079957	3.1104450697536135	3.985254295237345	4.710533159142366	5.542275396289801	6.3115874370581215	7.1005325362730085	7.909257701108403	8.664124374140846	9.499969792995941	10.235865527906741	11.081848249460894	11.816577517376928	12.655170211332536	13.404911241136341	14.222261337251693	14.997721851236532	15.786876773074273	16.590890767095946	17.353229548989887	18.18038444071995	18.92491228733275	19.763283523472488	20.503982550490484	21.338524967035422	22.090440338463075	22.90717181972686	23.68222808886294	24.472143430182935	25.2757531793558	26.0374733463982	26.86680257975213	27.607280148954246	28.451621144195943	29.184708685799528	30.02788321404647	30.771108058349082	31.595311648474386	32.36565674679672	33.15578191073956	33.965540133128975	34.71286815913929	35.56665955839199	36.27092059606599	37.16467157677812	37.834310476711856	38.752460752020305	39.47675657894331	41.910601278335804	44.150591529342805	46.63909315572451	48.9034827013279	51.35736218996931	53.66171131703208	56.07252381733721	58.4209061212633	60.78892148363591	63.176716911629036	65.51065384781921	67.92556952983205	70.24053552790058	72.66558851261247	74.97938804368621	77.39705100079956	79.7258622937611	82.12228265303422	84.47681343017676	86.8450386151722	89.22812287235163	91.56953191740334	93.9757570722911	96.2993551820617	98.71679668135909	101.03656597153488	103.45017865123754	105.7811642858229	108.17696603024442	110.53109256253816	112.90007816701593	115.2827581793466	117.6235486095467	120.03194810605835	122.35149593841817	124.77490719681765	127.0870650015789	129.5093097929836	131.831604900444	134.23487875372697	136.58429411520703	138.95348954230764	141.34231802785482	143.66871631702284	146.10157797943324	148.38490928026496	150.8577305241348	153.10643968722636	155.60366022569255	157.90702631577324
55	0.8570124013272761	1.5147992489588629	2.423066175473634	3.1163720591558626	3.9752499011075026	4.724205487667277	5.526006201171812	6.328949498656862	7.083975138609891	7.923085651478138	8.654913794788786	9.50313187656653	10.23973523731158	11.070785194508282	11.834346000053804	12.632091009457026	13.43137802190016	14.194989615077633	15.023115401086635	15.766208642725173	16.604474665433138	17.34870370426602	18.174892683782893	18.940624941225376	19.738407941619737	20.536190942014102	21.301923199456592	22.128112178973435	22.872341217806333	23.7106072405143	24.453700482152836	25.281826268161826	26.045437861339305	26.844724873782436	27.642469883185658	28.406030688731192	29.237080645927886	29.973684006672933	30.821902088450685	31.553730231761325	32.392840744629574	33.147866384582606	33.950809682067636	34.752610395572184	35.501565982131964	36.360443824083596	37.05374970776583	37.96201663428061	38.619803481912186	39.476815883239475	38.619803481912186	37.96201663428061	37.05374970776583	36.360443824083596	35.501565982131964	34.75261039557218	33.95080968206764	33.1478663845826	32.392840744629574	31.553730231761325	30.821902088450678	29.973684006672933	29.237080645927897	28.406030688731175	27.642469883185665	26.84472487378243	26.045437861339305	25.281826268161826	24.453700482152833	23.710607240514296	22.872341217806333	22.128112178973435	21.301923199456596	20.5361909420141	19.738407941619734	18.940624941225373	18.174892683782893	17.348703704266025	16.60447466543313	15.766208642725179	15.023115401086628	14.194989615077631	13.431378021900155	12.632091009457026	11.834346000053804	11.070785194508286	10.239735237311578	9.50313187656654	8.654913794788786	7.923085651478141	7.083975138609887	6.328949498656859	5.526006201171804	4.724205487667276	3.975249901107504	3.1163720591558564	2.4230661754736356	1.5147992489588686	0.8570124013272754	5.099983856001575e-29
56	0.8588390225138252	1.5149885772638572	2.4191877830358357	3.124582661182112	3.963116722641427	4.738952437062626	5.510729464821749	6.342340586314493	7.074929143544614	7.925855323337703	8.659609928335723	9.490961752516425	10.258306561131972	11.048094253241521	11.858168284037651	12.610668359057364	13.447102865715665	14.187793101332868	15.020186394558321	15.779626266144689	16.58191368321032	17.37780301339942	18.143188360217753	18.970563162236154	19.71484043101721	20.54963804493571	21.301338125616844	22.115027661498072	22.898213214008525	23.67500067964246	24.494635690755633	25.241317280229733	26.079701927312094	26.822342303353352	27.648917111033175	28.417917962936585	29.20720515352661	30.01893522761061	30.766658286129452	31.611978563830995	32.34012726673746	33.186613592206896	33.934077353413684	34.74137520835412	35.544614376632474	36.28515519787272	37.158835202425976	37.83371087935355	38.75663620730308	39.47687206748881	41.91478597270219	44.15001041015178	46.633284498623304	48.91775425946915	51.33536320362801	53.69027380074878	56.04112571120746	58.45181171539974	60.7634751553294	63.19347621782206	65.50630570551962	67.91673241239987	70.26315210371496	72.63201467852409	75.02116359201978	77.35273854973904	79.76824793909687	82.08801305741362	84.49948123333861	86.83799598762457	89.21935828738972	91.59432250027842	93.93878272979623	96.34523241451426	98.66858456599482	101.08245706261289	103.41323202599354	105.80599644457438	108.16825687978435	110.52411922811784	112.92282912193059	115.24858559410423	117.66604512388615	119.98776038262692	122.39341007300631	124.74148580760922	127.10984788089878	129.50065283768237	131.8274507789008	134.25184593930186	136.5590695249079	138.98463073307693	141.31116937698326	143.69754211462325	146.07985616560111	148.39947186954086	150.85222675679375	153.10617731642085	155.60817752706998	157.90748826995525
57	0.8602687382851487	1.5162029789500797	2.413719362823649	3.134455728800283	3.950122756708499	4.752702214146843	5.499226258210252	6.348744343370208	7.0757482176544695	7.917117523155655	8.675394360538817	9.470689559865006	10.279413271817264	11.030414453877194	11.868619089442909	12.610196588340678	13.436795343679128	14.207694881946766	14.99404226404297	15.807327492224763	16.55813602558142	17.39276397977423	18.140684897020833	18.9593937832121	19.738462673381807	20.517531563551515	21.33624044974277	22.084161366989374	22.91878932118218	23.669597854538836	24.482883082720654	25.26923046481684	26.04013000308449	26.866728758422944	27.608306257320713	28.44651089288643	29.19751207494636	30.006235786898607	30.8015309862248	31.559807823607954	32.40117712910916	33.12818100339341	33.97769908855336	34.724223132616785	35.52680259005513	36.34246961796333	37.06320598393996	37.960722367813524	38.61665660847847	39.47692534676361	38.61665660847848	37.960722367813524	37.06320598393997	36.34246961796331	35.52680259005511	34.72422313261677	33.977699088553365	33.12818100339341	32.40117712910916	31.55980782360796	30.8015309862248	30.006235786898614	29.19751207494636	28.446510892886426	27.60830625732072	26.866728758422923	26.04013000308449	25.26923046481684	24.482883082720647	23.669597854538836	22.918789321182196	22.084161366989385	21.33624044974277	20.5175315635515	19.738462673381807	18.95939378321211	18.14068489702083	17.392763979774237	16.55813602558141	15.80732749222477	14.994042264042966	14.207694881946765	13.436795343679123	12.61019658834067	11.868619089442912	11.030414453877196	10.279413271817264	9.470689559865013	8.675394360538812	7.917117523155653	7.075748217654465	6.348744343370208	5.4992262582102445	4.752702214146843	3.9501227567085	3.1344557288002775	2.41371936282365	1.5162029789500862	0.8602687382851477	6.915131667403841e-29
58	0.861316402976562	1.518371285004337	2.406931248750923	3.1453019835305516	3.93755169654629	4.763625628112028	5.493437512927063	6.3469777649152315	7.085681165112261	7.900717358778754	8.6946466212911	9.453442066887826	10.289961872691892	11.029988552682351	11.85800349055898	12.630043848160348	13.412215608883011	14.231062299197225	14.978083391372342	15.811316453282988	16.568041925796777	17.37066190733626	18.17019354802626	18.929665346493497	19.760884784531548	20.508744383210303	21.328351621459845	22.10789901748664	22.88435807266396	23.706711636866967	24.452557611673114	25.284615556214796	26.044847902617374	26.84175517861151	27.64879385772695	28.399857956567107	29.238910313293438	29.981469544206167	30.801753135326237	31.586902909530693	32.35094575258099	33.19132138910076	33.91686017382938	34.76612732573114	35.5191324308822	36.30596175458327	37.14667005652044	37.83718912949063	38.759213284179665	39.476975917919894	41.917371357613234	44.15350527635784	46.62114427682122	48.93859404831764	51.309922798050174	53.71507576633271	56.02396668786455	58.45658597656948	60.77436841348331	63.1684836438666	65.54149194309575	67.87936642540927	70.29496526793012	72.61407098463738	75.0211649592308	77.372284353549	79.73353515098842	82.13146087801945	84.45756100691138	86.86987310553882	89.20567761476941	91.5873766330257	93.96598731043244	96.3045381456165	98.71483662037137	101.04177525576688	103.44046153073322	105.79908796347685	108.15462605537091	110.55605865629074	112.88098366781374	115.2921206490721	117.63143203219155	120.0074183449025	122.39353606073469	124.72367919629161	127.14181058973477	129.46344885736428	131.86281148520118	134.22704029612245	136.57016217588952	138.98961684912604	141.29423467057154	143.72258085919012	146.0546650010579	148.42057336147573	150.84036070012974	153.10995880981667	155.6110620012226	157.90790367167958
59	0.8619972473325982	1.5214121242447638	2.3991244226423736	3.1564084381729423	3.92658198174506	4.770370796646684	5.4941503959960185	6.337880515667987	7.101257453645699	7.883149874079837	8.708585230190174	9.448184850172208	10.284006559713823	11.046257981662517	11.835924786312368	12.651243908898275	13.398929536740807	14.231587036748605	14.991475608616794	15.787442931628119	16.59545847124692	17.348408066591052	18.179832172367806	18.936664873830523	19.738511980708967	20.540359087587422	21.297191789050125	22.128615894826886	22.88156549017101	23.689581029789814	24.485548352801143	25.245436924669338	26.078094424677122	26.825780052519665	27.641099175105555	28.43076597975542	29.193017401704115	30.028839111245727	30.768438731227768	31.593874087338104	32.375766507772234	33.139143445749944	33.9828735654219	34.706653164771254	35.550441979672854	36.320615523244996	37.07789953877555	37.95561183717318	38.61502671408533	39.477023961417935	38.61502671408533	37.95561183717317	37.07789953877556	36.32061552324499	35.55044197967285	34.706653164771254	33.98287356542191	33.139143445749944	32.37576650777224	31.593874087338104	30.768438731227768	30.028839111245734	29.19301740170412	28.430765979755417	27.64109917510557	26.825780052519658	26.078094424677122	25.24543692466933	24.485548352801146	23.689581029789814	22.881565490171003	22.128615894826897	21.297191789050135	20.540359087587404	19.738511980708967	18.936664873830523	18.179832172367806	17.348408066591055	16.595458471246918	15.787442931628123	14.991475608616794	14.231587036748603	13.3989295367408	12.651243908898268	11.835924786312372	11.046257981662524	10.284006559713823	9.448184850172217	8.708585230190174	7.883149874079837	7.10125745364569	6.337880515667987	5.494150395996011	4.770370796646684	3.9265819817450627	3.156408438172936	2.399124422642376	1.52141212424477	0.8619972473325972	6.491047611606729e-29
60	0.8623268386268063	1.5252355202871444	2.3906191315027163	3.167082015349363	3.9181816543615753	4.772221959427413	5.500911586205616	6.324012111066996	7.117471609408641	7.871018988995722	8.711240750962194	9.457108206199907	10.266036412409518	11.066901784276913	11.820710165074765	12.654554529160844	13.40982061314603	14.209833115178702	15.016285190390484	15.769281679336597	16.59938026357686	17.361307382467896	18.15418351010396	18.965822045492313	19.71723862147932	20.544904831209678	21.31234908153868	22.098555739619968	22.915711406446285	23.66469560792339	24.49078190469464	25.263412615200203	26.042482898884902	26.866299600617072	27.611538022248347	28.436812427167858	29.215029841017817	29.985184420525545	30.818399751005202	31.557260774756084	32.382796180886366	33.16841946826208	33.92440172911805	34.77479488805723	35.49983736870872	36.32782051541388	37.130440417284575	37.84413959178638	38.76031369584338	39.477069642933934	41.91847926727811	44.16047073465582	46.604937131588756	48.96048280115276	51.290665225882314	53.723788316665505	56.031560729161086	58.43374403973981	60.806286323798794	63.13891648910325	65.55822103678709	67.88317127774214	70.27118226966913	72.65113042725388	74.98402159376907	77.39694874357251	79.73129761327496	82.1103929010251	84.49592776195422	86.82800703661765	89.23718840657537	91.57819831118368	93.95015722453712	96.34087854564288	98.67137790734718	101.07812690279493	103.42465393884126	105.78994338263989	108.1861818351836	110.51424882237802	112.9194179048667	115.27113140108959	117.62928447049157	120.03218395794116	122.3565051652898	124.76086235592668	127.118162555494	129.4673999207191	131.87969803691618	134.1976418463843	136.60226003823195	138.96696611132498	141.3020311578984	143.73150710255484	146.03563236892376	148.4426983013463	150.82440098893431	153.1171829491534	155.6124398389279	157.90827857173574
61	0.8623210404442567	1.5297445277293096	2.3817434291269666	3.176689876812459	3.9130279321719446	4.769164917687098	5.512172018899677	6.308953488401472	7.129370953531802	7.868582688949677	8.701979026610053	9.47480836301633	10.247703366031015	11.077113835873844	11.824270980659124	12.637863414888272	13.432714648856862	14.19127422730421	15.021394456975866	15.781060069620237	16.57523291646941	17.38722862368382	18.138769093232597	18.96278731280988	19.73855655739497	20.514325801980043	21.338344021557333	22.089884491106112	22.901880198320505	23.69605304516968	24.455718657814042	25.285838887485717	26.044398465933067	26.839249699901643	27.652842134130804	28.3999992789161	29.22940974875891	30.002304751773597	30.775134088179886	31.608530425840243	32.34774216125812	33.168159626388444	33.96494109589024	34.70794819710283	35.56408518261797	36.30042323797747	37.09536968566295	37.947368587060616	38.614792074345665	39.47711311478994	38.614792074345665	37.947368587060616	37.09536968566295	36.30042323797745	35.56408518261796	34.70794819710283	33.96494109589025	33.168159626388444	32.34774216125812	31.608530425840247	30.77513408817988	30.002304751773597	29.229409748758922	28.39999927891608	27.652842134130807	26.839249699901643	26.044398465933075	25.285838887485717	24.455718657814046	23.69605304516968	22.901880198320498	22.089884491106112	21.338344021557333	20.514325801980036	19.738556557394965	18.962787312809883	18.138769093232597	17.387228623683825	16.575232916469407	15.781060069620244	15.021394456975866	14.191274227304206	13.432714648856862	12.637863414888272	11.824270980659128	11.077113835873842	10.247703366031015	9.474808363016342	8.701979026610054	7.868582688949677	7.1293709535318	6.30895348840147	5.512172018899667	4.769164917687098	3.9130279321719446	3.1766898768124534	2.381743429126969	1.529744527729316	0.8623210404442557	5.870954018541234e-29
62	0.8619959722344426	1.534836886664138	2.372822002975476	3.184694278912621	3.911457732083824	4.761854868399175	5.525625408192405	6.296398638524933	7.133549724389239	7.876287125649967	8.685524234099965	9.491507190038565	10.240318464264336	11.07017711771814	11.842852223093251	12.617263243254522	13.44389513359552	14.196572908107058	15.001468348871397	15.805481418068466	16.559796674496464	17.38446809725852	18.159444845081282	18.934694138871784	19.758860093636248	20.513780319560784	21.317617206459257	22.1217266393255	22.87614139725244	23.700912321513417	24.475985433005352	25.250176172929987	26.076584579107436	26.829038869455445	27.633714029983146	28.440125105297042	29.189352632532206	30.01962753899544	30.792730763745823	31.562579835984824	32.398928615413084	33.140863710237774	33.94917666059423	34.76449230149001	35.493181345863626	36.34550407338144	37.112717978133276	37.85381904251092	38.76006430877021	39.47715451722476	41.918236670148204	44.17016376526687	46.58723506226721	48.97819351889334	51.28404315275354	53.71352646975787	56.05638319024012	58.406242601261624	60.822479867814906	63.14430344976464	65.53262673890363	67.91769587553122	70.24559333044598	72.65453816458877	75.00629945065285	77.35979665150316	79.76551472253313	82.09727867773367	84.48126029918697	86.86435954907303	89.19776098618998	91.6015185896411	93.95558151815284	96.30991699263228	98.71316912808575	101.04717553469926	103.43009860228682	105.81329421584199	108.14679515445785	110.55065225940788	112.9048115515888	115.25808847220247	117.66358305906891	119.99512353010591	122.37888487132255	124.76438212732545	127.09269583524957	129.50205692240183	131.85424632784122	134.20318158076918	136.6186165408865	138.93963781640014	141.3270369474456	143.72143876903036	146.02921399409294	148.46062290229975	150.80692298774053	153.12711023280724	155.6124416797555	157.90861806889905
63	0.8613679687420771	1.540406674949156	2.364165623871929	3.190680181017369	3.913452253961621	4.751495593274271	5.538669426055946	6.28926288872926	7.129104750606475	7.890783689212446	8.669592711335232	9.498420897525033	10.247919569130387	11.051820165389248	11.860800253987783	12.611619519630924	13.432616858444584	14.21867881079244	14.982290833644472	15.809024869745642	16.57532839691165	17.35878890979955	18.179231100049286	18.934167259637295	19.738596989763217	20.54302671988912	21.297962879477122	22.118405069726855	22.90186558261477	23.66816910978078	24.49490314588196	25.258515168733975	26.04457712108182	26.86557445989549	27.61639372553862	28.425373814137167	29.22927441039603	29.978773082001386	30.807601268191174	31.586410290313957	32.34808922891995	33.18793109079714	33.938524553470465	34.72569838625213	35.56374172556478	36.28651379850905	37.113028355654485	37.93678730457726	38.615826010784325	39.47719397952643	38.61582601078433	37.93678730457725	37.11302835565448	36.28651379850905	35.56374172556477	34.72569838625213	33.938524553470465	33.18793109079714	32.348089228919946	31.58641029031396	30.807601268191178	29.97877308200139	29.229274410396034	28.425373814137153	27.616393725538636	26.865574459895473	26.044577121081822	25.258515168733968	24.49490314588196	23.66816910978078	22.90186558261477	22.118405069726855	21.297962879477122	20.543026719889113	19.738596989763217	18.9341672596373	18.17923110004929	17.35878890979955	16.575328396911644	15.809024869745643	14.982290833644466	14.218678810792438	13.432616858444579	12.611619519630915	11.860800253987785	11.051820165389248	10.247919569130389	9.498420897525044	8.669592711335229	7.89078368921245	7.129104750606468	6.28926288872926	5.538669426055936	4.751495593274271	3.913452253961622	3.190680181017364	2.3641656238719317	1.5404066749491614	0.861367968742076	5.582801838170569e-29
64	0.8604535394227925	1.5463459382238711	2.3560615233576296	3.194374328494437	3.918655468831415	4.739650360382455	5.548899441088112	6.2890197274451145	7.117790654470835	7.9063520774672975	8.661304834977747	9.492349621720384	10.26513301919366	11.035581463593125	11.863703884936507	12.625364871556005	13.411353559526754	14.232033966841788	14.987513358371706	15.787900233142267	16.59762117799115	17.352041086563947	18.16439846241517	18.96092422107324	19.71926846519401	20.540013485914915	21.32257699209855	22.08930888108902	22.913978237357895	23.6833465573507	24.462048947421827	25.285658820733612	26.04406767826026	26.837168255131193	27.654596533353363	28.405563376851667	29.214204197293913	30.02051006466233	30.768554542761365	31.5926910500926	32.383218891937815	33.133537229753784	33.97250620823848	34.7423463923745	35.500440765665154	36.35524889016986	37.09602534987475	37.86539902958267	38.75859589562327	39.47723162104218	41.91677442530665	44.18175608894941	46.570560938924864	48.98796300890338	51.291333414082054	53.69141757047478	56.07975591602211	58.39896546722079	60.8068256590882	63.17447634692635	65.50851836927849	67.9186524208628	70.27052508317776	72.62006279241895	75.027274478604	77.3680247300652	79.73310268287759	82.13287235503435	84.46744101140592	86.84691715101815	89.23572736070876	91.56923653412328	93.96068317481615	96.33629819831589	98.67373170727836	101.07356599284093	103.4352187638663	105.78103991769844	108.18479853880899	110.53325612364348	112.89104777855633	115.29374691670974	117.6312450390781	120.00343488079073	122.3999524238546	124.73000853219455	127.1177386174785	129.50313374968854	131.83026749262936	134.23349326480223	136.60311037148918	138.9325179741468	141.35057621747322	143.69950566645093	146.03668930458323	148.47058669392962	150.7904524184762	153.13891536302583	155.61120149390814	157.90892648416872
65	0.8592693279499731	1.552546278463319	2.3487649627345375	3.195655078900285	3.926423247359479	4.728013075261015	5.554542965594572	6.295413793241933	7.103365320496544	7.9171366330183615	8.664030503063511	9.477107768421325	10.280915236703352	11.032875349061305	11.84992242550748	12.645156448625302	13.402106151937682	14.222070480472688	15.009588746784216	15.771777268132189	16.593663911691337	17.374098004118267	18.141910111801355	18.964752283736317	19.738633776040967	20.512515268345638	21.33535744028058	22.10316954796366	22.883603640390596	23.705490283949747	24.467678805297716	25.255197071609246	26.07516140014424	26.832111103456654	27.62734512657446	28.444392203020634	29.196352315378586	30.000159783660603	30.813237049018433	31.560130919063564	32.373902231585404	33.18185375883999	33.922724586487355	34.749254476820916	35.55084430472245	36.28161247318165	37.128502589347406	37.92472127361863	38.61799822413194	39.47726755208193	38.61799822413194	37.924721273618616	37.128502589347406	36.281612473181646	35.550844304722446	34.749254476820916	33.922724586487355	33.18185375884	32.373902231585404	31.560130919063578	30.81323704901843	30.000159783660607	29.19635231537859	28.44439220302063	27.62734512657446	26.832111103456636	26.07516140014424	25.25519707160924	24.467678805297716	23.705490283949747	22.883603640390596	22.10316954796366	21.33535744028058	20.512515268345627	19.738633776040974	18.964752283736313	18.14191011180135	17.374098004118274	16.593663911691337	15.771777268132192	15.009588746784207	14.222070480472686	13.402106151937684	12.645156448625295	11.849922425507483	11.032875349061303	10.280915236703354	9.47710776842134	8.664030503063508	7.917136633018361	7.10336532049654	6.295413793241932	5.554542965594564	4.728013075261015	3.9264232473594816	3.1956550789002813	2.348764962734539	1.5525462784633275	0.8592693279499721	7.249203857368568e-29
66	0.8578320719178514	1.5589003828735164	2.3424922104428805	3.1945528062711896	3.9358971898002606	4.7181722391112055	5.554757970192178	6.306601286626009	7.090360224920812	7.919330053309008	8.676053992015046	9.461187795975754	10.285605688109229	11.045016425494438	11.831320702217697	12.652776061744335	13.413712222214794	14.201036962662144	15.020509953942314	15.782224966799697	16.57047369745992	17.388652590794514	18.150585353478533	18.939704649880724	19.75713254175788	20.51879672486981	21.308769503456702	22.12592881576175	22.886841997416237	23.677685341745107	24.495062403876798	25.254681487585717	26.046448822127445	26.86460473664605	27.62224145210852	28.415029250374324	29.234710587978213	29.989384770833812	30.783343041862196	31.60571117814524	32.355833424746116	33.1511665614404	33.978415319995655	34.72092166390376	35.517738689581904	36.35548638104192	37.08251786020268	37.87801810762242	38.756041871655825	39.477301874727054	41.91422602163396	44.19438640757874	46.55707031013717	48.988222980954575	51.30865943947275	53.670026563772794	56.08570436984279	58.416639761265714	60.77949077454961	63.18755267792689	65.52336869162198	67.8875945705718	70.29110453769435	72.62960735006867	74.99500370178097	77.39555113629673	79.73557937175624	82.10199618719264	84.50056125346194	86.8413683413084	89.2087091469577	91.60598011528137	93.94700495295444	96.31521632434576	98.71173629121196	101.05249254931296	103.42155740288895	105.8178087901831	108.15781404682667	110.52774946614464	112.92421860326543	115.26292976196335	117.63378917149421	120.03103716100189	122.36776595145344	124.73964582470829	127.13841923730129	129.472185495146	131.84523584116346	134.24669605243554	136.5759103740255	138.95033558570896	141.35667641925323	143.67827483815046	146.0541839388177	148.47102370526673	150.77714725941658	153.15173958182535	155.6088554208479	157.90920749890822
67	0.8561585628446259	1.5653034761547864	2.3374150920934604	3.1912412710270885	3.946095202198325	4.711399782329815	5.549746537130205	6.319664875965739	7.08267257910708	7.912497556826537	8.691570646505314	9.453060669283648	10.276809697263673	11.062744788497255	11.82311373219457	12.64185917070855	13.43349674506779	14.193054218857311	15.00729590116505	15.80396619159057	16.562992359462598	17.372936942976025	18.174230456621444	18.93299332991068	19.73866734177804	20.544341353645393	21.303104226934643	22.10439774058005	22.91434232409347	23.67336849196552	24.470038782391	25.284280464698778	26.04383793848828	26.835475512847545	27.654220951361495	28.41458989505884	29.200524986292407	30.024274014272418	30.78576403705076	31.564837126729522	32.39466210444901	33.15766980759035	33.92758814642587	34.76593490122626	35.53123948135775	36.286093412528984	37.13991959146261	37.9120312074013	38.62117612071145	39.47733468355607	38.62117612071145	37.9120312074013	37.13991959146261	36.286093412528984	35.53123948135773	34.76593490122625	33.92758814642587	33.15766980759035	32.39466210444901	31.564837126729536	30.78576403705076	30.02427401427243	29.200524986292415	28.414589895058825	27.654220951361502	26.83547551284753	26.04383793848829	25.284280464698767	24.470038782391004	23.67336849196552	22.91434232409347	22.104397740580055	21.303104226934643	20.544341353645386	19.73866734177804	18.93299332991068	18.174230456621444	17.372936942976033	16.562992359462594	15.803966191590584	15.007295901165051	14.193054218857313	13.433496745067787	12.641859170708548	11.823113732194571	11.06274478849726	10.276809697263673	9.45306066928366	8.691570646505314	7.912497556826538	7.082672579107077	6.319664875965738	5.549746537130198	4.711399782329816	3.9460952021983275	3.191241271027085	2.3374150920934627	1.5653034761547948	0.8561585628446259	6.901172326638336e-29
68	0.8542656065776864	1.571654680563156	2.3336572219598524	3.1860208510614574	3.956009661863551	4.708492100376931	5.540671219866307	6.331363210972355	7.082412090270094	7.899588999836569	8.703466103385539	9.456697634676413	10.260550049735023	11.07325010081997	11.831471207039199	12.623138017115327	13.441058706107254	14.206529678055206	14.987349656602282	15.807141226381273	16.581546116745052	17.353277622818965	18.171764881924087	18.956146870288734	19.721004488925747	20.5352415129406	21.32995416722784	22.090561550774588	22.89792468735254	23.702614439640623	24.46191751251354	25.260192176618325	26.07381584732224	26.83498980098219	27.622417633557937	28.443291169990573	29.2096857615575	29.98492798915075	30.81079110051175	31.586008639614658	32.34792637270007	33.1759721360542	33.964374787600015	34.711290310762514	35.53790251490101	36.347008346750776	37.07373936030105	37.89083146155624	38.75253703022263	39.477366066296824	41.91072631552638	44.207210032163744	46.548307216212294	48.979765487965786	51.32884894141978	53.660426022585014	56.071699784726285	58.44148641848418	60.77162994043377	63.16790149265212	65.55087323885297	67.88319941279572	70.2661464705062	72.65794116424304	74.99525691311409	77.36601836584212	79.76303369748592	82.10759931208571	84.46751393328465	86.86640014571553	89.21989967873125	91.57072582745704	93.96830772921396	96.33178436023044	98.67573662151939	101.06906828818605	103.44287558512522	105.78257761132389	108.16903539055372	110.55281978549363	112.89121750101839	115.26858680777507	117.6613051211309	120.00157371744271	122.36809619267032	124.76806437175476	127.11355360597362	129.4678904762187	131.8728482302316	134.2271604119864	136.56817278772365	138.97531319372968	141.34281048792735	143.66882065374168	146.07452750053207	148.46272797503377	150.76855363123587	153.1647403751429	155.60554058646122	157.9094642651873
69	0.8521699842010935	1.5778582697669299	2.3312919678277715	3.1792949658287166	3.964703704342295	4.709682435318688	5.529398112104259	6.338925313794069	7.089339318006892	7.885692394558363	8.706558697149847	9.469666425744071	10.247189206560018	11.069397917398927	11.848945540390822	12.613960473987635	13.429268790454875	14.225410665673364	14.985635704959325	15.788275771510973	16.597757593675293	17.361123415029507	18.148559386899308	18.965448024141097	19.73869805220667	20.511948080272223	21.328836717514005	22.116272689383827	22.87963851073804	23.689120332902352	24.491760399453998	25.25198543873997	26.048127313958453	26.86343563042571	27.62845056402251	28.4079981870144	29.23020689785331	30.007729678669257	30.770837407263482	31.59170370985496	32.388056786406445	33.13847079061926	33.94799799230906	34.767713669094626	35.51269240007103	36.29810113858461	37.14610413658554	37.8995378346464	38.62522612021223	39.47739610441333	38.62522612021223	37.899537834646395	37.14610413658554	36.2981011385846	35.51269240007103	34.767713669094626	33.94799799230907	33.13847079061926	32.388056786406445	31.59170370985497	30.770837407263485	30.007729678669257	29.230206897853314	28.407998187014396	27.62845056402252	26.8634356304257	26.048127313958457	25.25198543873996	24.49176039945399	23.689120332902352	22.879638510738033	22.116272689383827	21.328836717514008	20.511948080272216	19.738698052206672	18.9654480241411	18.148559386899308	17.361123415029514	16.597757593675293	15.788275771510982	14.985635704959325	14.225410665673364	13.42926879045487	12.613960473987627	11.848945540390826	11.069397917398923	10.247189206560018	9.469666425744078	8.706558697149847	7.885692394558363	7.089339318006884	6.3389253137940695	5.529398112104249	4.709682435318687	3.9647037043422975	3.1792949658287117	2.3312919678277733	1.5778582697669383	0.8521699842010932	6.334184657479723e-29
70	0.8498884135432232	1.5838248042023577	2.330342144586138	3.171541367428676	3.9713967366959624	4.714633352190605	5.51812131423126	6.340697628177529	7.1010395944906515	7.876046332263562	8.699836873862637	9.484694599778873	10.244857515634662	11.054538559541788	11.86105846139981	12.62226669965004	13.410918948837086	14.228260231830177	15.00351218022076	15.773836543061067	16.587907161897867	17.38284721915287	18.14524437248449	18.94445172730172	19.755644428392017	20.523548722247106	21.303438362375303	22.12013820398906	22.904295141679437	23.669321517788063	24.47809414989316	25.281939196447954	26.04369490840026	26.834139654158605	27.652028410853784	28.424605503941162	29.19402145497943	30.012955534069036	30.807194803098195	31.562501256444516	32.366591513617	33.18534654224926	33.9418672232484	34.717476256153155	35.5533366356039	36.33257826128201	37.07047603338488	37.903055687946505	38.748216292232755	39.477424873634924	41.90641028212354	44.219443667728065	46.545058003057235	48.965354220845214	51.344306585057865	53.66664019549795	56.04922515248396	58.45089846137564	60.79033742263414	63.14444115535245	65.54732869189694	67.91128341275858	70.25054332355974	72.63932136241229	75.02493825921567	77.36524349241134	79.73299273654374	82.12943101448224	84.4837799578182	86.8332013156039	89.22636892938621	91.60040598158653	93.94190012986346	96.32020447962614	98.71049417566188	101.0574954644623	103.41648209953587	105.81227893609511	108.17553286873094	110.51965623978484	112.90752586683536	115.29046790833553	117.63132061523328	120.00086235593704	122.3978481075776	124.74952219561031	127.09803514159404	129.49606621562899	131.86940247960356	134.2038059278953	136.58699318001325	138.9848452035909	141.32046287953543	143.6751689073855	146.09012628178164	148.44846490240522	150.76545966945346	153.1771363189604	155.60139391819214	157.9096994945397
71	0.8474375113800297	1.5894721374547218	2.3307813775511597	3.16328020473624	3.9755316502098696	4.722506929518615	5.508942886277576	6.336494947803586	7.113748422051311	7.874081314346457	8.686735131875169	9.493725298225753	10.254536975351634	11.039687147438373	11.858266514650872	12.639783519908892	13.404912010054533	14.212559030842279	15.018056660522216	15.783186502476909	16.567594575645316	17.38332647158036	18.166684810357165	18.932978710292762	19.73872622221698	20.544473734141167	21.310767634076782	22.094125972853565	22.90985786878863	23.69426594195704	24.45939578391173	25.264893413591675	26.0725404343794	26.837668924525072	27.619185929783054	28.437765296995575	29.222915469082313	29.983727146208178	30.79071731255877	31.60337113008749	32.36370402238264	33.14095749663037	33.96850955815636	34.754945514915335	35.50192079422407	36.31417223969769	37.14667106688278	37.88798030697922	38.63001493305391	39.47745244443394	38.630014933053914	37.88798030697922	37.14667106688278	36.3141722396977	35.50192079422406	34.754945514915335	33.96850955815637	33.14095749663037	32.36370402238264	31.603371130087492	30.79071731255877	29.983727146208185	29.22291546908232	28.43776529699557	27.61918592978307	26.83766892452506	26.0725404343794	25.264893413591658	24.45939578391173	23.694265941957035	22.909857868788627	22.094125972853565	21.310767634076782	20.544473734141164	19.73872622221697	18.932978710292765	18.166684810357165	17.383326471580364	16.56759457564531	15.783186502476909	15.018056660522209	14.212559030842273	13.404912010054526	12.639783519908882	11.858266514650872	11.039687147438375	10.254536975351636	9.49372529822576	8.686735131875169	7.874081314346463	7.113748422051305	6.336494947803586	5.508942886277568	4.722506929518616	3.9755316502098705	3.1632802047362367	2.3307813775511614	1.5894721374547307	0.84743751138003	6.010865316671141e-29
72	0.8448337564265893	1.594726285103697	2.3325370258514764	3.155040879290216	3.976818212870189	4.73209993133664	5.503487429080454	6.327583550181312	7.1235511941309335	7.880216591616184	8.673408223067975	9.492216899768387	10.26975551731583	11.03539404739579	11.843446779126491	12.650214982190219	13.416843364814971	14.196741941917882	15.011422197694046	15.802704313477296	16.56715602874319	17.362696608128406	18.17515312768931	18.951716667926924	19.722502907877534	20.53081582322523	21.33335143828593	22.099994074023304	22.883552649936394	23.698200089968804	24.486017129483862	25.250436029006014	26.04963660720139	26.862107379874953	27.63443833210955	28.405484755677143	29.218945380895477	30.02050591864634	30.780796397244224	31.566703921090753	32.389137678903786	33.17226919025246	33.927272224449915	34.73498388200441	35.558801318836245	36.31612314055459	37.07271844241416	37.91400685696468	38.74321348358587	39.47747888245759	41.90141179418248	44.230403478157875	46.54731337420398	48.94891638294106	51.34979287181932	53.68417374558404	56.034660398626194	58.43785567502533	60.81292247427324	63.14868702705682	65.52097781380692	67.91888564580562	70.27552341865135	72.62026110402964	75.00741299105864	77.39328034942068	79.73900788734376	82.09800561974495	84.49178503081946	86.86216630190097	89.2057171724652	91.58035690714865	93.97191258200786	96.32757527754386	98.67746067279269	101.06487274343871	103.44650751379771	105.79224930483342	108.15490703604483	110.54865363137554	112.91556982618896	115.25908788100932	117.63738761450304	120.02895754247486	122.38038765000772	124.73053322887367	127.12309300939035	129.5037527024395	131.8431423363357	134.20814901548047	136.60968192859184	138.97191259523882	141.30601478473457	143.69282559758742	146.09574218971755	148.43216316673414	150.76785762389204	153.1882451937408	155.59655097566036	157.90991552983036
73	0.8420934532066646	1.599522149448597	2.335494510719006	3.1473297028375904	3.975249558874828	4.742023003955898	5.502620806012417	6.316315875185861	7.127578614556626	7.891828285018214	8.665858988556606	9.481403678030107	10.280887157175691	11.044282880563404	11.829063281632916	12.64437283877601	13.433877476975642	14.19861622707238	14.992697487951578	15.805570576106508	16.586442366670703	17.354677119313045	18.156689882756616	18.965054956714354	19.738752124459516	20.51244929220467	21.320814366162406	22.122827129605955	22.891061882248326	23.671933672812514	24.484806760967448	25.27888802184667	26.043626771943376	26.833131410143018	27.648440967286106	28.433221368355632	29.196617091743338	29.996100570888913	30.81164526036241	31.5856759639008	32.34992563436242	33.16118837373315	33.97488344290659	34.73548124496313	35.502254690044204	36.33017454608143	37.14200973820001	37.87798209947043	38.63541079571236	39.47750424891903	38.63541079571236	37.877982099470415	37.14200973820001	36.33017454608142	35.5022546900442	34.735481244963125	33.97488344290659	33.16118837373315	32.34992563436243	31.585675963900812	30.81164526036241	29.99610057088892	29.19661709174335	28.433221368355618	27.648440967286113	26.833131410143	26.04362677194338	25.27888802184665	24.484806760967448	23.671933672812514	22.891061882248323	22.122827129605955	21.3208143661624	20.512449292204668	19.738752124459516	18.96505495671435	18.156689882756623	17.354677119313045	16.586442366670692	15.805570576106513	14.992697487951581	14.198616227072378	13.43387747697564	12.644372838776004	11.82906328163292	11.044282880563406	10.280887157175693	9.481403678030116	8.665858988556606	7.891828285018214	7.1275786145566205	6.316315875185859	5.502620806012409	4.742023003955898	3.9752495588748276	3.1473297028375873	2.33549451071901	1.5995221494486056	0.8420934532066637	7.561795370200205e-29
74	0.8392326968867359	1.6038040955434516	2.3395028544747576	3.140600241057447	3.9710913184666436	4.750897858681731	5.506320557145613	6.305518747773296	7.124836083346185	7.904352441687983	8.667252019078221	9.467406115653581	10.281219822448211	11.059512899986924	11.826722466373683	12.628233228295692	13.438519772068735	14.21537107944269	14.98556498959017	15.78858856733555	16.59628249315741	17.37154757689982	18.144043058016837	18.94873843364281	19.754351705738564	20.527839577680876	21.302245346093006	22.10885100901406	22.912687069309722	23.684094287525937	24.46017185381865	25.269079087709233	26.07132892437336	26.84014352463838	27.617733906754456	28.429625484405772	29.230433550905154	29.995720988148587	30.774668035611306	31.590869602259133	32.39045438795543	33.1502381964206	33.93014114983101	34.753819595405204	35.55311419922819	36.30172426585708	37.07972802331246	37.92313040841923	38.7376601538006	39.477528600951935	41.89586244187675	44.239534984571534	46.55433488754091	48.934533418161735	51.344125639608976	53.70303332386214	56.037557166364074	58.41585650102982	60.81427498064082	63.17289248302068	65.514893204449	67.89414844506243	70.28706329589514	72.64445751747193	74.99076822789674	77.37138013385689	79.76076782166805	82.11672027308003	84.4660153272656	86.84814004904902	89.23493511890906	91.58930134668947	93.94089797184455	96.3246944915086	98.70940890764243	101.06199792362278	103.41550483607301	105.80121164303215	108.18414884736596	110.53465720962016	112.88983591995103	115.27784429787967	117.65919527858188	120.00711102288491	122.36380254903914	124.75479527072845	127.13470448126596	129.47909306254746	131.83714125404825	134.23244396473422	136.61112989446855	138.95001484697184	141.3090189444203	143.71179853403257	146.09019428189353	148.41790549256055	150.775010394054	153.19751392319884	155.59114481261835	157.91011440380774
75	0.8362673391575515	1.6075263759973732	2.3443812043863073	3.13522799750872	3.964845497511183	4.757545017936526	5.51371576885749	6.297792074702652	7.116430675293068	7.91306649735742	8.676607915345322	9.457789650495116	10.270980736499487	11.070013815829045	11.83784309513613	12.616895847868943	13.426555433458397	14.227568051383036	14.998409141915001	15.775559215118884	16.582576396070362	17.385466097649445	18.158681962460093	18.933939003669764	19.738775995966243	20.5436129882627	21.318870029472382	22.09208589428303	22.894975595862114	23.701992776813615	24.479142850017478	25.249983940549438	26.050996558474086	26.860656144063547	27.639708896796314	28.40753817610345	29.206571255432994	30.019762341437364	30.80094407658716	31.56448549457507	32.36112131663941	33.17975991722983	33.963836223074985	34.72000697399595	35.51270649442129	36.342323994423765	37.13317078754617	37.8700256159351	38.64128465277492	39.47755199193247	38.64128465277492	37.8700256159351	37.13317078754618	36.34232399442375	35.51270649442127	34.72000697399595	33.963836223074985	33.17975991722983	32.36112131663941	31.56448549457507	30.80094407658716	30.019762341437364	29.206571255432998	28.40753817610345	27.639708896796336	26.86065614406354	26.05099655847408	25.24998394054942	24.47914285001748	23.70199277681361	22.89497559586211	22.092085894283027	21.318870029472386	20.543612988262698	19.738775995966243	18.933939003669764	18.158681962460097	17.385466097649445	16.582576396070355	15.775559215118886	14.998409141914998	14.227568051383036	13.42655543345839	12.616895847868939	11.837843095136137	11.070013815829045	10.270980736499489	9.45778965049512	8.67660791534532	7.9130664973574225	7.11643067529306	6.297792074702649	5.51371576885748	4.7575450179365255	3.9648454975111846	3.1352279975087183	2.3443812043863086	1.6075263759973821	0.8362673391575511	7.272462547841554e-29
76	0.8332129552425422	1.6106534040062188	2.3499260921580407	3.1314907733575437	3.957193488163862	4.761137058615889	5.523282297925803	6.294890139550837	7.105151030211749	7.914858795504638	8.689407431742204	9.4574953648162	10.256920561226687	11.068511200865354	11.852915822438115	12.620496561682964	13.410799853153879	14.221664224677122	15.014546270640812	15.78399104425174	16.56645032980424	17.374390283374208	18.17445233550241	18.947810777766797	19.723806836622334	20.52691375663767	21.332658293244158	22.111699219986846	22.882862245287747	23.679505938606138	24.489164143866077	25.275385076773265	26.04362368412091	26.83242337152086	27.643945611146897	28.438643968445	29.206156307677237	29.985834090137605	30.7968491359345	31.6014034785678	32.37079869214578	33.13964078035577	33.947135917601614	34.764093657162576	35.53925306558142	36.29265332964596	37.09019162731736	37.93002191803642	38.7316844481436	39.47757447177195	41.88989040588536	44.24643383351988	46.56480950054262	48.92547716061304	51.33028285429024	53.71332940361314	56.054577621793875	58.40528844228982	60.794652311821615	63.18346305598535	65.5371146710938	67.8843055830387	70.26283375832006	72.6535273768296	75.01703497727321	77.36371869538898	79.73312496573071	82.1230923161249	84.49507734095944	86.84362509344125	89.20518735786469	91.59223029030551	93.97139532130454	96.3238567424398	98.67895578016625	101.06116567905241	103.44601319452985	105.80415710014339	108.15442310431516	110.53016977650441	112.9189309606353	115.28425487241333	117.63159645863179	119.99949912490263	122.39012434339958	124.76392567956853	127.11054099767163	129.46932175900292	131.85943978367075	134.24309710517488	136.59159529762374	138.93954036470456	141.32613848082133	143.72219919925314	146.07646158654285	148.4089648294783	150.7856061060206	153.2045393756105	155.58530488458865	157.9102978870878
77	0.8300848121086087	1.6131598760514463	2.3559191650754117	3.129555653532382	3.9489243709247375	4.761297923827993	5.533151219542292	6.297331013005357	7.094553069908627	7.909327635471145	8.699759310332432	9.46632177104226	10.247888662076653	11.05654247409009	11.859608787654357	12.635186214986957	13.407419994937191	14.205017351344349	15.013863416542678	15.801640165507568	16.571771267575873	17.356953382879396	18.164277798183562	18.96376896808823	19.73879804359162	20.513827119094984	21.313318288999653	22.12064270430383	22.90582481960734	23.675955921675666	24.463732670640542	25.27257873583888	26.070176092246022	26.84240987219628	27.61798729952887	28.421053613093125	29.229707425106568	30.011274316140966	30.777836776850787	31.56826845171208	32.38304301727461	33.18026507417787	33.944444867640925	34.716298163355226	35.52867171625848	36.348040433650844	37.12167692210781	37.86443621113179	38.6475112750746	39.47759608718324	38.6475112750746	37.86443621113178	37.1216769221078	36.34804043365083	35.52867171625847	34.71629816335522	33.94444486764093	33.18026507417787	32.38304301727461	31.56826845171208	30.777836776850787	30.011274316140977	29.22970742510658	28.421053613093118	27.617987299528888	26.84240987219627	26.070176092246026	25.272578735838877	24.463732670640546	23.675955921675666	22.905824819607346	22.12064270430383	21.31331828899966	20.51382711909498	19.738798043591625	18.963768968088235	18.164277798183562	17.3569533828794	16.571771267575865	15.801640165507571	15.013863416542677	14.205017351344347	13.407419994937197	12.63518621498695	11.85960878765436	11.056542474090094	10.247888662076656	9.466321771042269	8.69975931033243	7.909327635471145	7.0945530699086214	6.297331013005356	5.533151219542283	4.7612979238279936	3.948924370924738	3.1295556535323783	2.355919165075413	1.6131598760514545	0.830084812108608	6.750041262307769e-29
78	0.8268978379507229	1.6150307476069647	2.362135118954514	3.129473143326669	3.9408558081165608	4.758136911946492	5.541469157163204	6.304319169290909	7.087848107298645	7.898826544450138	8.703099330402692	9.479230678101576	10.249285113951196	11.043024093052553	11.852835623149277	12.647172552573988	13.41938633441345	14.196797028778462	14.99785976521299	15.804244616481068	16.589891562094905	17.36120782093084	18.146623106330946	18.95241571964643	19.753220227162554	20.531520394923366	21.30483245688483	22.09852184676168	22.90631026320267	23.699767992865805	24.472487816874647	25.250529755717054	26.052223736628996	26.859114630066475	27.643882375918714	28.41317552109891	29.198541217274517	30.007591456701842	30.810564784279897	31.58539667360429	32.35352291172974	33.149098648998944	33.96535331214818	34.761125742208414	35.52294931365544	36.29067132414249	37.10243797504727	37.934438278976664	38.72541004459735	39.47761688192359	41.883619395151264	44.250856980084464	46.57706602670897	48.923508726358044	51.31399606642487	53.710381845531764	56.07281876602543	58.41477345343007	60.77740706671472	63.167490179143165	65.55086764037269	67.90610366334847	70.25526277447506	72.62810642885336	75.01702263422702	77.3904642389287	79.74178269604504	82.09829806568702	84.4784654773985	86.86395500394356	89.22870662483427	91.57912755894718	93.9436475196242	96.3285448082167	98.70845399100973	101.06585883404752	103.41827557128586	105.79106963643966	108.1779627281576	110.55052513309766	112.9023496323835	115.25949624650279	117.6402949026917	120.0262904714062	122.39016289253533	124.73856071299245	127.10303108444498	129.49118599914928	131.8732640020043	134.2272005666056	136.57443148000803	138.94911189255419	141.34447123098033	143.71934833631755	146.0602765830415	148.40710326880546	150.79797459498715	153.20907957419348	155.57915601509126	157.91046752769435
79	0.8236665930175466	1.6162610670112092	2.3683495659603317	3.1311785374050745	3.9337552471904806	4.752215221044904	5.546741943244945	6.313987903123111	7.086938334235742	7.887479497511921	8.698190214904646	9.48920612551431	10.259855529844108	11.037635446585444	11.838587401838401	12.645647398452018	13.433959541074858	14.205955128908492	14.986963799181131	15.788852320605011	16.593630192256136	17.379566660110992	18.152084531059902	18.935676481950125	19.738818448508166	20.541960415066185	21.325552365956415	22.098070236905315	22.88400670476019	23.688784576411305	24.490673097835188	25.271681768107836	26.04367735594144	26.831989498564297	27.63904949517792	28.440001450430866	29.217781367172208	29.988430771502006	30.77944668211167	31.59015739950439	32.39069856278057	33.163648993893204	33.93089495377135	34.725421675971404	35.54388164982583	36.34645835961125	37.10928733105598	37.861375830005116	38.65397030399877	39.47763689701632	38.65397030399877	37.861375830005116	37.10928733105599	36.34645835961124	35.54388164982582	34.7254216759714	33.93089495377136	33.163648993893204	32.39069856278057	31.590157399504402	30.77944668211167	29.988430771502017	29.217781367172215	28.440001450430866	27.639049495177932	26.831989498564294	26.04367735594144	25.271681768107822	24.49067309783518	23.688784576411305	22.88400670476019	22.098070236905325	21.325552365956426	20.54196041506618	19.738818448508162	18.93567648195013	18.152084531059902	17.379566660111	16.59363019225613	15.788852320605013	14.986963799181124	14.205955128908487	13.433959541074852	12.645647398452015	11.838587401838405	11.037635446585453	10.259855529844108	9.489206125514317	8.698190214904644	7.887479497511921	7.086938334235739	6.313987903123111	5.546741943244936	4.752215221044904	3.933755247190482	3.13117853740507	2.3683495659603353	1.6162610670112163	0.8236665930175463	6.406368212138247e-29
80	0.8204052418408979	1.6168556743680544	2.374346581690037	3.134500171981627	3.9282688365392513	4.744452136015762	5.548098724693236	6.323891043813125	7.0918868722806225	7.879572448545525	8.687552216296428	9.491054021470232	10.272717410703846	11.043911954211278	11.828673932191029	12.632509334480968	13.436227563327659	14.221531917497792	14.994506299614686	15.77701751362138	16.578022953873823	17.38224033255388	18.17044188964516	18.94455775310305	19.72494983462149	20.523663999941174	21.328654383321407	22.11955907306826	22.89444794122631	23.67254874781198	24.469143780643453	25.27527564536466	26.06907753803266	26.844465556024094	27.619736400572265	28.414080669430657	29.221992372761356	30.019435230365854	30.79503967203019	31.5661661511174	32.357586821690624	33.168697240061235	33.97201116777947	34.74747082594013	35.51039377330172	36.295731355582234	37.1146840121288	37.93629935164493	38.718955165955904	39.477656170953125	41.87716765963212	44.25272433899743	46.589321493157556	48.92858133028729	51.30145624168302	53.69674578799766	56.07949862351323	58.43439718947123	60.78149926477684	63.14829108787987	65.53537710246891	67.91798515448086	70.2787547905526	72.62905558089815	74.992923805716	77.37586545484409	79.75868993052889	82.12310053153722	84.47518116049214	86.83679862133707	89.21691030842763	91.60023393394572	93.96754173787505	96.32076384817124	98.6802621765277	101.05808258868556	103.44217921890386	105.81219015548884	108.16618527048512	110.52339232390896	112.89909360357841	115.28433171513787	117.65723985464392	120.01173411947349	122.36611121085971	124.73956172655623	127.12657967672506	129.5031287811677	131.85783946967018	134.2080721955955	136.57859911300687	138.96881577821563	141.35123595277202	143.70580185777075	146.0478310519705	148.41227488108916	150.8103337844737	153.211055370828	155.57281743197714	157.9106246838125
81	0.8171275269273307	1.616828773916553	2.3799256950569188	3.1391738154413344	3.9248644621808735	4.735985858478715	5.545430648337978	6.331616172310118	7.100967014308787	7.877944547566118	8.676190235485121	9.484092809336067	10.279825145698648	11.05696101301895	11.830961998812471	12.620162200386961	13.42434265535966	14.225741198686089	15.010462444786011	15.784672215140061	16.56681126670163	17.36555469194918	18.169717267460932	18.961794724671865	19.738837369939677	20.515880015207497	21.307957472418448	22.11212004793019	22.910863473177738	23.693002524739303	24.467212295093365	25.251933541193278	26.05333208451971	26.857512539492408	27.646712741066896	28.42071372686042	29.197849594180717	29.993581930543286	30.80148450439424	31.599730192313253	32.37670772557058	33.146058567569234	33.93224409154138	34.74168888140065	35.552810277698505	36.33850092443803	37.09774904482247	37.86084596596282	38.66054721295205	39.47767473987935	38.66054721295205	37.86084596596281	37.097749044822464	36.338500924438016	35.55281027769849	34.74168888140065	33.93224409154139	33.146058567569234	32.37670772557058	31.59973019231326	30.801484504394246	29.99358193054329	29.197849594180713	28.42071372686042	27.646712741066906	26.857512539492397	26.05333208451972	25.25193354119327	24.467212295093354	23.69300252473931	22.91086347317773	22.112120047930194	21.307957472418448	20.515880015207486	19.73883736993968	18.961794724671872	18.169717267460932	17.365554691949182	16.56681126670162	15.78467221514007	15.010462444786008	14.225741198686089	13.42434265535966	12.620162200386957	11.830961998812477	11.056961013018954	10.279825145698652	9.484092809336072	8.676190235485121	7.877944547566115	7.1009670143087815	6.331616172310114	5.5454306483379705	4.735985858478718	3.9248644621808735	3.1391738154413296	2.3799256950569205	1.6168287739165603	0.81712752692733	7.864032122513294e-29
82	0.8138467439654419	1.6162033897380155	2.38490811061237	3.1448621148045444	3.9237937570778905	4.7280095775951185	5.539383098470443	6.335367056333777	7.111254232215281	7.882979333508987	8.669251904234022	9.472349523934687	10.276988631379593	11.067250624036983	11.843160669341056	12.619835430626441	13.410919094265628	14.214258083177633	15.01473932427512	15.800732905140654	16.57638562604197	17.356848729398262	18.151863471262264	18.955381640914652	19.752223156028055	20.534489346425204	21.31007888228335	22.094171845929885	22.892816448084123	23.69627143269336	24.489385557338373	25.26801202175143	26.043780738349973	26.83180478022132	27.634237724446475	28.43743538465296	29.22628109750611	30.000749695571727	30.7767597813816	31.569594916167123	32.376977520383946	33.180198050013004	33.96332179766021	34.731055982295445	35.50594786728873	36.306123930525935	37.125277631844305	37.93568061648049	38.71243167621845	39.47769263776355	41.87064708723954	44.25211143852264	46.59992386490757	48.9389855746103	51.2970249223942	53.68034844842193	56.070829674807776	58.4459213381817	60.80091621957371	63.15174902637794	65.51712930261354	67.89933462782471	70.28308144078017	72.65245113894817	75.00746888976272	77.36325135655865	79.7334427257084	82.11588942013097	84.49547836673898	86.86057965311507	89.21534007952695	91.57491088839376	93.9490333357683	96.33165921093119	98.70760843155522	101.0689823274628	103.42367956883159	105.78688023798865	108.16463254565343	110.54719523577317	112.91941706592877	115.27715123585236	117.63202765796146	119.99915940534335	122.38070005507906	124.76300542079599	127.13095883915976	129.4845351427359	131.83965293405637	134.21159577435242	136.59808608407977	138.98041431921936	141.34264577237713	143.68948766252285	146.04348725302668	148.4227710217744	150.82103242860336	153.21054311875008	155.5664018839986	157.9107705510542
83	0.8105757185977153	1.6150107159341354	2.389141984968338	3.1511777530543346	3.9250759803407367	4.721605991675917	5.531208264306265	6.334376000257191	7.119561163176115	7.892550454264572	8.66970706454302	9.462248801668583	10.26632519278465	11.06755677427259	11.85504308104962	12.631400346784691	13.409680358030288	14.20060290298814	15.002457652539043	15.803113087217572	16.591883829557926	17.369741982287206	18.148177821036295	18.93798740412752	19.738854948276416	20.539722492425323	21.32953207551655	22.107967914265625	22.88582606699491	23.67459680933526	24.475252244013777	25.2771069935647	26.068029538522545	26.84630954976814	27.622666815503216	28.410153122280256	29.21138470376819	30.01546109488426	30.808002832009823	31.58515944228827	32.35814873337674	33.143333896295665	33.94650163224656	34.75610390487692	35.55263391621209	36.32653214349851	37.0885679115845	37.86269918061871	38.66713417795514	39.47770989655283	38.66713417795514	37.86269918061871	37.088567911584505	36.3265321434985	35.552633916212066	34.75610390487691	33.94650163224657	33.143333896295665	32.35814873337674	31.58515944228827	30.808002832009816	30.015461094884262	29.211384703768196	28.410153122280242	27.62266681550323	26.846309549768137	26.068029538522545	25.277106993564693	24.475252244013777	23.67459680933526	22.8858260669949	22.107967914265625	21.329532075516546	20.53972249242531	19.738854948276423	18.93798740412752	18.148177821036295	17.369741982287213	16.591883829557922	15.803113087217575	15.002457652539041	14.200602902988134	13.409680358030286	12.631400346784687	11.855043081049628	11.067556774272596	10.266325192784656	9.462248801668592	8.66970706454302	7.892550454264566	7.1195611631761055	6.334376000257189	5.531208264306255	4.721605991675919	3.9250759803407385	3.1511777530543297	2.38914198496834	1.6150107159341411	0.8105757185977139	7.726515865571252e-29
84	0.8073267848008042	1.6132893734983895	2.3925066157329344	3.1577087983561887	3.9285045067788413	4.717602869426401	5.522510372148211	6.329052792826266	7.123418914449444	7.902907616141991	8.677089814536608	9.45911201197656	10.254722940242505	11.058019235321986	11.857003351163076	12.643895328626638	13.42146093521064	14.20026194481599	14.989457175646406	15.789077120276671	16.590234185445432	17.382899450824493	18.164503391921603	18.9420390133978	19.725958371451387	20.521148075250434	21.322721515626846	22.12022663638237	22.90667043285592	23.684622429539782	24.46411154676216	25.254025377784377	26.054333430031644	26.855876885300276	27.648093969689313	28.428218915700867	29.204031682474014	29.98752981606068	30.784616680473345	31.589543543931367	32.38916390409144	33.17390684432088	33.94647348549545	34.72067504462626	35.510685743831324	36.3189990972613	37.13290597649068	37.93279779610875	38.70594426926378	39.4777265463156	41.86416239296902	44.24923404351926	46.60756034760644	48.95187159208232	51.30177636235762	53.669983786857784	56.054000351432144	58.43965183396289	60.81312701743868	63.17172478098384	65.52501604123105	67.88614730052366	70.26086729064221	72.64327264757434	75.02136582526805	77.38736686458428	79.74404153302085	82.10195160447884	84.47025589716182	86.8489849036447	89.22925103066612	91.60102535789781	93.96173836084752	96.31838304417644	98.68141146408257	101.05571022973429	103.43639273196327	105.8130069145714	108.1785597728976	110.53562083143412	112.89421901050908	115.2632419033839	117.64265901748385	120.02331153460507	122.3946376808467	124.75387168871084	127.10879351733671	129.47140071277602	131.84759663904126	134.23163256435186	136.61036198636464	138.97421398844673	141.3258896914739	143.67920031245728	146.04832007351496	148.4357424887976	150.8287584298796	153.20775931135026	155.56001484635803	157.9109061852624
85	0.8041117649132097	1.6110845870044246	2.3949154415331892	3.164044647918307	3.9336745160443725	4.716468582676687	5.514934603531698	6.320843713122569	7.121804590240914	7.91013821532534	8.687830083548043	9.464367318704834	10.249408263190281	11.045780785539042	11.847806012553878	12.645897609765186	13.433814836285642	14.213159568883535	14.991910445002652	15.778264904553126	16.574483613335797	17.375316857744888	18.172096392341523	18.9593384692408	19.738871307686285	20.518404146131758	21.305646223031022	22.10242575762766	22.903259002036762	23.69947771081943	24.4858321703699	25.26458304648902	26.043927779086896	26.83184500560739	27.629936602818653	28.431961829833515	29.228334352182262	30.013375296667732	30.789912531824513	31.567604400047205	32.355938025131636	33.15689890224998	33.96280801184083	34.76127403269587	35.54406809932818	36.31369796745424	37.082827173839355	37.866658028368136	38.67363085045934	39.47774261537256	38.67363085045934	37.866658028368136	37.08282717383935	36.31369796745423	35.544068099328165	34.761274032695866	33.962808011840835	33.156898902249985	32.355938025131636	31.567604400047216	30.789912531824516	30.01337529666774	29.228334352182276	28.4319618298335	27.629936602818667	26.83184500560738	26.043927779086907	25.26458304648902	24.485832170369886	23.69947771081943	22.903259002036748	22.10242575762766	21.305646223031022	20.518404146131758	19.73887130768628	18.9593384692408	18.17209639234153	17.37531685774489	16.57448361333579	15.778264904553131	14.991910445002649	14.213159568883535	13.433814836285634	12.645897609765177	11.847806012553884	11.04578078553904	10.249408263190283	9.464367318704841	8.687830083548043	7.910138215325338	7.121804590240907	6.320843713122569	5.514934603531694	4.716468582676686	3.933674516044373	3.1640446479183018	2.394915441533192	1.61108458700443	0.8041117649132086	7.189782112069877e-29
86	0.8009419513441982	1.608447294941452	2.396317793884789	3.1698009881633396	3.9400285253589176	4.71826044835711	5.509859337931946	6.3118448565045	7.115402669084771	7.911638197004658	8.696969513316406	9.47492675229551	10.253460313901085	11.039658252599638	11.835292185541608	12.635949324100109	13.434146326686141	14.22428940817538	15.006242937157648	15.785254924640505	16.56838541598426	17.35983324516131	18.1582212684712	18.95757967703745	19.751339139591042	20.536690002254154	21.316441918904562	22.09716422081138	22.88482671685101	23.680806550723943	24.480904888457747	25.27806168469218	26.06702892841963	26.847942251050295	27.626395437708453	28.409871829983178	29.202784216501325	30.00336098011243	30.804514066350013	31.59829307525494	32.38116787255176	33.15672038518817	33.93384519183229	34.721356627474144	35.52223502969264	36.33111781771377	37.13674494865188	37.92798477492525	38.69958975654467	39.47775813041715	41.857810406978025	44.244426075792006	46.61140689995201	48.96400041944723	51.31333828185949	53.67068053007439	56.04138974486591	58.422485588655164	60.80515372645206	63.18049957958866	65.54494122111711	67.90200878531293	70.25965267213516	72.62496093605044	74.99970519420904	77.37947265798425	79.75677998578693	82.12603339249291	84.48709724669185	86.84521955939137	89.20746037595183	91.57801853034556	93.95551687887207	96.33398561265511	98.70685540042531	101.07131658830512	103.4301788301722	105.79001145729573	108.15678427855207	110.53187443764165	112.91108310059218	115.28735022204332	117.65542779098743	120.01545143883476	122.37301495070959	124.73560166820104	127.1076243799359	129.4873114687637	131.86757488021794	134.24046421433954	136.6024493368531	138.95711217470614	141.31334730656704	143.6799690674255	146.05995779486062	148.44795090809848	150.83268836425339	153.2030385157433	155.55375382257947	157.9110325216686
87	0.7978280899927399	1.6054332080327498	2.396699384466442	3.174642304760991	3.946914845169629	4.722631093219508	5.508148668376367	6.3042717195655165	7.106336962185139	7.90704210443789	8.700442078706665	9.484985275709246	10.264048120105365	11.04380831512997	11.829718245480487	12.623540900902768	13.422535231990066	14.221156745510617	15.014254316528126	15.799951934888986	16.580623663587062	17.36146109500251	18.147479976994752	18.940669513489656	19.738886558313308	20.537103603136945	21.33029313963186	22.11631202162408	22.897149453039546	23.6778211817376	24.463518800098466	25.256616371115978	26.055237884636533	26.854232215723844	27.648054871146115	28.43396480149663	29.213724996521247	29.99278784091735	30.77733103791994	31.5707310121887	32.371436154441454	33.17350139706108	33.96962444825024	34.755142023407096	35.53085827145696	36.3031308118656	37.081073732160164	37.87233990859385	38.67994502663389	39.47777311662661	38.67994502663389	37.87233990859384	37.081073732160164	36.30313081186559	35.53085827145696	34.755142023407096	33.969624448250244	33.17350139706108	32.371436154441454	31.570731012188702	30.777331037919943	29.992787840917355	29.213724996521247	28.433964801496625	27.64805487114613	26.85423221572384	26.055237884636533	25.256616371115978	24.463518800098466	23.677821181737606	22.897149453039543	22.11631202162408	21.330293139631863	20.537103603136938	19.73888655831331	18.940669513489656	18.147479976994745	17.36146109500251	16.58062366358705	15.79995193488899	15.014254316528124	14.221156745510617	13.422535231990059	12.623540900902766	11.829718245480489	11.04380831512997	10.264048120105365	9.484985275709255	8.700442078706663	7.907042104437893	7.10633696218513	6.304271719565512	5.508148668376358	4.722631093219507	3.946914845169629	3.1746423047609875	2.3966993844664453	1.6054332080327551	0.7978280899927381	9.656356371782884e-29
88	0.7947803654000613	1.6021018301766257	2.396081553372825	3.178300671337413	3.953652986580625	4.728889983209248	5.510009023521307	6.299918127608816	7.097473026689815	7.898283304117641	8.696874679126125	9.489202359193511	10.274386529357397	11.054927671755696	11.83536963311316	12.620083085560617	13.411221202627107	14.207787415539206	15.006214053417514	15.802138267949275	16.592510183284876	17.377030467180663	18.158248034098783	18.940291260100192	19.726853574380385	20.51940276401076	21.316471041919904	22.114364978912338	22.90895619892709	23.697695787502052	24.48088307688087	25.26156794291311	26.044113233911585	26.832086620755646	27.62648467221875	28.425154214771844	29.223724576284106	30.01765191003078	30.804435733873948	31.58495586277603	32.36325708925876	33.144813694088306	33.934016093911374	34.73200855750985	35.5358830647918	36.33964225345915	37.13653463940512	37.92166642011948	38.693456459253476	39.477787597763964	41.851679467074575	44.23811243576171	46.61120366286846	48.97253428474362	51.3269981038974	53.68134660443656	56.0415771486592	58.41059775665726	60.78726415964879	63.1671859409872	65.54488881990625	67.91632800388422	70.28062367795864	72.64027632426746	74.9998297895355	77.36365474589353	79.73390436687062	82.10958208369321	84.4871202254821	86.86215594392438	89.23163936317057	91.59527115097698	93.9556002218056	96.31675495171757	98.68242876990823	101.05408946344922	103.43026924526899	105.807274686172	108.18097741009724	110.5488285025828	112.91112729587218	115.27092366581493	117.63258046072404	119.99966535147861	122.37317490685226	124.75095595331591	127.12863781873874	129.50167665639597	131.86757198414972	134.22720361696233	136.58461634735565	138.9452844560958	141.31359835982937	143.69070232733844	146.07368833853087	148.45655903110878	150.83256292096536	153.19680620559024	155.54770774863482	157.91115039105586
89	0.7918083876542394	1.598515456750045	2.39451934382416	3.1805898101594994	3.959599594379329	4.736109847704239	5.514972961509959	6.2997356166406995	7.091518126901206	7.888791577089205	8.688114437531528	9.485528221949137	10.278073591834335	11.064858306233694	11.847293018034469	12.628436100851205	13.411728591915843	14.199625521798762	14.992656586513952	15.789270541292465	16.586505807269763	17.38120681086023	18.17129657502105	18.956600769201494	19.738900798136246	20.521200827070974	21.306505021251436	22.09659478541225	22.89129578900271	23.688531054980018	24.485145009758522	25.278176074473727	26.06607300435664	26.849365495421285	27.630508578238	28.41294329003879	29.199728004438132	29.992273374323325	30.789687158740946	31.58901001918327	32.38628346937128	33.17806597963178	33.96282863476248	34.74169174856824	35.518202001893144	36.29721178611298	37.08328225244832	37.87928613952243	38.685993208618235	39.47780159627248	38.685993208618235	37.87928613952243	37.08328225244832	36.29721178611297	35.518202001893144	34.741691748568236	33.962828634762495	33.17806597963178	32.38628346937128	31.58901001918328	30.789687158740946	29.992273374323325	29.199728004438146	28.412943290038776	27.630508578238	26.849365495421278	26.06607300435664	25.278176074473723	24.485145009758526	23.688531054980018	22.89129578900272	22.09659478541225	21.306505021251443	20.521200827070967	19.738900798136243	18.956600769201494	18.17129657502105	17.381206810860238	16.586505807269756	15.78927054129247	14.992656586513952	14.199625521798762	13.411728591915836	12.628436100851196	11.847293018034472	11.064858306233699	10.278073591834335	9.485528221949146	8.688114437531528	7.888791577089201	7.091518126901199	6.299735616640697	5.51497296150995	4.736109847704241	3.9595995943793296	3.1805898101594945	2.3945193438241623	1.5985154567500517	0.7918083876542381	8.22076904477794e-29
90	0.7889211810600614	1.5947381649162924	2.392098505375838	3.181413733979144	3.9642086431445205	4.743261958806298	5.522008866752524	6.303630886264249	7.090199745895684	7.882157366496932	8.67828856822668	9.476184620889049	10.273044590610013	11.066561199193925	11.855617755356795	12.64058732408608	13.423153314395234	14.205721421049724	14.990619128713892	15.779341719851056	16.57208412001672	17.367703121975598	18.164115227207553	18.958995943072978	19.750550998631628	20.53810854840747	21.32234043787655	22.1050409379791	22.8885345413547	23.67490474652356	24.46529476072091	25.25950965839122	26.05605415707123	26.85260077209658	27.64674380870179	28.436799857873428	29.222395854623997	30.004648490237532	30.78586504290968	31.568846446514424	32.35600143124768	33.14854517695073	33.946035762773505	34.746401460161785	35.54646074983451	36.34277844600362	37.13257582273484	37.914328087609775	38.68762370908802	39.47781513336248	41.84584891975706	44.2307785089478	46.607251454741835	48.975679288679636	51.33758680317948	53.695752724175776	56.05361223745653	58.41434686230274	60.78002832726867	63.151098553204385	65.52634236026867	67.90335101826554	70.279323593321	72.65195280723941	75.02012196873676	77.38420414280057	79.74588273844415	82.10756345043315	84.47157376343175	86.83940895990348	89.2112639654037	91.58599557269706	93.96152028326355	96.33551360446347	98.7061812653566	101.07285142046693	103.43619591527057	105.79800902070754	108.16061522941769	110.52609803992098	112.89560065945277	115.26892816245758	117.64458526647222	120.02024448683207	122.39350012877176	124.7626687832778	127.12737738536295	129.48874262631094	131.8490717843176	134.2111657932569	136.57743338332472	138.94908973436216	141.3256929255195	143.70517122824225	146.08434312324945	148.4597734247531	150.82868340681875	153.18954827702822	155.541956503841	157.91126053344993
91	0.7861271745822117	1.5908348102853909	2.3889315598111267	3.180769625214308	3.967080381040321	4.749360825480173	5.529731990054014	6.310523033400268	7.093770344053888	7.8807802948533485	8.671868833976122	9.466340483109102	10.262707966758354	11.059094266152407	11.853715063361676	12.64532157878381	13.433495710301205	14.218727837507512	15.00226284442397	15.785757975976823	16.57084261501116	17.35869347281039	18.1497333716704	18.943529305159732	19.738914114545945	20.534298923932184	21.328094857421497	22.11913475628151	22.906985614080728	23.69207025311508	24.47556538466792	25.259100391584386	26.044332518790682	26.8325066503081	27.62411316573024	28.4187339629395	29.21512026233353	30.01148774598279	30.805959395115774	31.597047934238542	32.384057885038004	33.167305195691625	33.94809623903787	34.72846740361171	35.510747848051594	36.297058603877595	37.088896669280786	37.88699341880651	38.69170105450971	39.477828229091884	38.691701054509714	37.886993418806526	37.08889666928078	36.29705860387758	35.51074784805158	34.72846740361171	33.94809623903788	33.167305195691625	32.384057885038004	31.597047934238553	30.805959395115774	30.01148774598279	29.215120262333535	28.418733962939484	27.624113165730233	26.832506650308094	26.044332518790682	25.259100391584376	24.475565384667913	23.69207025311507	22.906985614080725	22.11913475628151	21.328094857421497	20.53429892393218	19.738914114545945	18.94352930515973	18.1497333716704	17.358693472810405	16.57084261501115	15.785757975976834	15.002262844423964	14.218727837507503	13.433495710301203	12.64532157878381	11.853715063361687	11.059094266152416	10.262707966758352	9.466340483109107	8.671868833976122	7.880780294853352	7.093770344053884	6.310523033400267	5.529731990054008	4.749360825480174	3.967080381040322	3.1807696252143045	2.38893155981113	1.590834810285398	0.7861271745822103	8.364644926176981e-29
92	0.7834341940646475	1.5868700437972547	2.385153090699035	3.178744965215297	3.9679947478482376	4.753598215708601	5.536674291786684	6.318638159591745	7.100978547037801	7.885008292978854	8.671644538441537	9.461262864383446	10.25365306475005	11.04808386209517	11.843462835217858	12.638559822410375	13.432250357996404	14.223732416574498	15.012675417740002	15.799273926814468	16.58419714055642	17.368445464945182	18.15314338654147	18.939309981982735	19.727652488927856	20.518423618080334	21.311370658736692	22.10578637323806	22.900651684946915	23.69484210730255	24.48735723432571	25.2775278692578	26.065159446777358	26.850582547288916	27.634599196194042	28.41833385916895	29.203016697921477	29.989740133652475	30.779235443808176	31.571712834443115	32.36679672459969	33.16356997325126	33.96071974154379	34.75675730156333	35.55026746980059	36.340131323265275	37.12565308484665	37.90648367404248	38.682161460407485	39.47784090244044	41.84038873260267	44.22293821843292	46.60033490143236	48.97304041204622	51.34140383077678	53.70612093473474	56.06831064691047	58.42938815081317	60.7908421743568	63.153985556395476	65.51973543795579	67.88846739999533	70.25997123645953	72.63351566990225	75.00800827912256	77.38221890241272	79.75502307409636	82.12561876877209	84.49367540603522	86.85938755120726	89.22342440104696	91.58678636153317	93.95059791922709	96.31587815076611	98.68333429380876	101.05321905905893	103.42527973581285	105.79880908641175	108.17278803421833	110.54609209267153	112.91772085579237	115.28700512682205	117.65375034043919	120.01828707704848	122.38141736205104	124.74426566112362	127.10806213597378	129.4738992078024	131.8425081540557	134.21409918078828	136.5882967070425	138.96418359179168	141.34044699618187	143.71559819229907	146.08822199663385	148.4571994861962	150.82183488387508	153.18177910916856	155.5365705316313	157.91136360976176
93	0.7808494562239453	1.5829073620433063	2.3809144383388476	3.1755092710650072	3.9669265984587407	4.7554485262426605	5.541561026581031	6.325962328298293	7.109500320068966	7.893073594675763	8.677519475280445	9.463508476042126	10.25146147171812	11.041501648803463	11.833447938741298	12.626850571052932	13.421063369081095	14.2153422364178	15.008955647529579	15.801291354870065	16.591944168642065	17.380772452426527	18.167915506012076	18.953769629947562	19.738926585689278	20.524083541430983	21.30993766536648	22.09708071895203	22.885909002736497	23.676561816508503	24.468897523848995	25.262510934960744	26.056789802297466	26.85100260032562	27.64440523263726	28.436351522575087	29.226391699660425	30.01434469533641	30.80033369609811	31.58477957670279	32.36835285130959	33.15189084308027	33.93629214479751	34.72240464513588	35.51092657291981	36.30234390031354	37.0969387330397	37.89494580933524	38.69700371515462	39.477853171378555	38.69700371515462	37.89494580933523	37.0969387330397	36.302343900313524	35.51092657291979	34.72240464513588	33.93629214479751	33.15189084308027	32.36835285130959	31.584779576702797	30.800333696098118	30.01434469533642	29.226391699660436	28.436351522575077	27.64440523263726	26.851002600325614	26.056789802297466	25.262510934960744	24.468897523848984	23.676561816508503	22.885909002736497	22.09708071895203	21.30993766536649	20.52408354143098	19.738926585689278	18.953769629947562	18.167915506012076	17.380772452426527	16.59194416864206	15.80129135487007	15.00895564752958	14.2153422364178	13.42106336908109	12.626850571052927	11.833447938741298	11.041501648803463	10.251461471718121	9.463508476042133	8.677519475280441	7.893073594675763	7.10950032006896	6.3259623282982895	5.541561026581023	4.755448526242661	3.966926598458742	3.175509271065004	2.38091443833885	1.582907362043311	0.7808494562239441	1.1890893532254543e-28
94	0.7783795644092708	1.5790082034250135	2.3763779959884173	3.171301110074401	3.964041868469884	4.754732005532085	5.543542434428043	6.330738132728602	7.116683776139711	7.9018238064750825	8.686647852179208	9.47164860346654	10.257277948670597	11.043906471551495	11.83179066518132	12.621051249581791	13.411664776328042	14.203469335188077	14.996183757716077	15.789438368822546	16.582814195619807	17.37588671188972	18.16826975574188	18.959655249236818	19.74984477175277	20.538769851354047	21.326498959976373	22.113230518241444	22.899272604088758	23.68501137940875	24.47087137041952	25.25727155000879	26.04458159326596	26.833082668636955	27.62293668635373	28.414167094841137	29.206653174077477	30.000138430990667	30.794252281820572	31.588542838233685	32.38251741001556	33.17568636872169	33.96760527253838	34.75790944575966	35.546333910814695	36.33270775453645	37.1168992425677	37.89864405212156	38.67713001522303	39.477865052931	41.835359219457516	44.21510246059051	46.59158685527115	48.96562457147437	51.3374799319871	53.707284671166526	56.075209702179706	58.44152000259752	60.80658024812586	63.170834880578475	65.53477352839985	67.89888888180445	70.26363282912571	72.62937595412387	74.99637474987092	77.36474993638869	79.73447806525209	82.10539722622947	84.47722625087471	86.84959546409833	89.22208589301289	91.59427301140009	93.96577065736936	96.33627075298165	98.70557487761482	101.07361455933335	103.44045827007285	105.80630443045526	108.17146111841974	110.53631449585694	112.90128908898507	115.26680387069149	117.63322851606588	120.00084419355416	122.36981281338815	124.74015782399275	127.11175850534646	129.48435836437682	131.85758681732398	134.23099197585432	136.60408114975345	138.9763647105768	141.3473982165107	143.71681699184927	146.0843560590215	148.44984450486058	150.81315059500906	153.17401000668	155.53161057189885	157.911460211724
95	0.7760305061166693	1.575231101581849	2.3717113106061998	3.166411325222896	3.959675648913233	4.751628516871648	5.542338882100116	6.331883260201833	7.120370389187384	7.907948794281108	8.694805127186552	9.481156833278218	10.267241179097962	11.053302105555142	11.839576141973938	12.626278493443861	13.413590307326368	14.201647997447223	14.990535344124782	15.780278894793824	16.570846970541986	17.362152349375023	18.154058460643082	18.946388700751708	19.73893828161805	20.53148786248439	21.323818102593016	22.11572421386106	22.907029592694116	23.697597668442256	24.4873412191113	25.276228565788873	26.06428625590975	26.851598069792228	27.63830042126214	28.42457445768098	29.210635384138154	29.996719729957878	30.783071436049536	31.569927768954994	32.357506174048716	33.14599330303426	33.93553768113599	34.72624804636444	35.51820091432287	36.31146523801321	37.1061652526299	37.90264546165425	38.70184605711944	39.47787656323609	38.70184605711945	37.902645461654245	37.1061652526299	36.311465238013206	35.51820091432286	34.72624804636444	33.935537681136	33.14599330303425	32.357506174048716	31.569927768955004	30.783071436049536	29.996719729957878	29.21063538413816	28.42457445768098	27.63830042126214	26.851598069792228	26.06428625590975	25.27622856578887	24.48734121911129	23.697597668442256	22.907029592694112	22.11572421386106	21.32381810259302	20.531487862484383	19.73893828161805	18.94638870075172	18.154058460643075	17.362152349375034	16.570846970541982	15.780278894793836	14.990535344124776	14.201647997447223	13.41359030732636	12.626278493443856	11.839576141973943	11.053302105555142	10.267241179097962	9.481156833278222	8.69480512718655	7.907948794281108	7.1203703891873795	6.331883260201832	5.542338882100106	4.75162851687165	3.9596756489132305	3.1664113252228927	2.371711310606202	1.5752311015818543	0.7760305061166682	9.551059809311923e-29
96	0.7738076522404039	1.5716309064230325	2.3670811917771744	3.161163604072579	3.954294819619999	4.746641512892723	5.538275183760426	6.329232150484049	7.119539615966231	7.909228039677301	8.698337150752208	9.486918581979856	10.275036474579087	11.062766738694805	11.850195365150098	12.637416052397521	13.42452735099973	14.21162949812398	14.99882109871762	15.786195799561057	16.573839092880597	17.361825375417638	18.15021537574661	18.939054046845445	19.728369002514043	20.518169555549477	21.308446393154632	22.09917190152969	22.890301127696667	23.681773343081147	24.473514150941693	25.265438059052094	26.05745142063182	26.84945563073367	27.641350452190235	28.433037334438975	29.224422579027262	30.015420195132045	30.805954272608414	31.595960670237528	32.385387755230475	33.17419579845229	33.96235434043271	34.74983617826899	35.5366049937003	36.322589286856896	37.1076223832655	37.89128760661538	38.67257986113677	39.477887717600375	41.83081087854479	44.20774964143144	46.58231543548963	48.95551335648902	51.327760080740504	53.69922228271722	56.0699714622889	58.44004393771657	60.80946691190273	63.17827084431783	65.54649546409676	67.91419240402844	70.28142580533165	72.64827157815138	75.0148157133107	77.38115190926216	79.74737871656832	82.11359637239666	84.47990348169424	86.8463936912417	89.21315249326535	91.5802542845063	93.94775979353928	96.31571397334226	98.68414443771479	101.05306049945429	103.4224528457634	105.79229386284241	108.16253859771354	110.53312632180194	112.90398263836654	115.27502205518098	117.6461509254647	120.01727064427062	122.38828097443114	124.75908336538389	127.12958411867618	129.49969724348497	131.8693468296655	134.2384687359985	136.60701132969544	138.9749348816213	141.3422089323058	143.70880627884605	146.0746906029813	148.43979040484197	150.80393900995458	153.16671974200847	155.52712750523395	157.9115508704015
97	0.7717157580392681	1.5682580818844443	2.3626480262146665	3.1558936491606198	3.9484492715735477	4.740518704954443	5.532201172297214	6.323547737210588	7.11458570558192	7.9053303871133185	8.69579128759751	9.485975601252699	10.275890281220992	11.065543303642407	11.854944441740027	12.644105722207168	13.433041662776297	14.221769350748858	15.010308400677774	15.798680817146018	16.586910781496634	17.37502437722343	18.163049266297065	18.951014327280966	19.738949265274826	20.526884203268693	21.314849264252576	22.10287415332623	22.89098774905302	23.679217713403627	24.46759012987187	25.256129179800787	26.044856867773337	26.833792808342483	27.622954088809607	28.41235522690724	29.20200824932866	29.991922929296916	30.78210724295213	31.572568143436342	32.363312824967736	33.15435079333903	33.94569735825242	34.73737982559519	35.52944925897609	36.32200488138904	37.11525050433497	37.90964044866519	38.70618277251039	39.477898530549645	38.70618277251039	37.90964044866519	37.11525050433498	36.32200488138902	35.52944925897608	34.73737982559519	33.94569735825243	33.15435079333903	32.363312824967736	31.572568143436342	30.78210724295213	29.991922929296926	29.20200824932866	28.41235522690723	27.622954088809607	26.833792808342473	26.04485686777333	25.256129179800784	24.46759012987187	23.679217713403627	22.890987749053025	22.10287415332623	21.314849264252576	20.526884203268686	19.738949265274826	18.95101432728097	18.163049266297065	17.37502437722343	16.586910781496634	15.798680817146018	15.010308400677774	14.22176935074885	13.433041662776294	12.644105722207156	11.85494444174003	11.065543303642409	10.275890281220992	9.485975601252711	8.69579128759751	7.9053303871133185	7.114585705581913	6.323547737210588	5.532201172297207	4.740518704954444	3.9484492715735495	3.1558936491606153	2.36264802621467	1.568258081884451	0.7717157580392667	1.0362866671405687e-28
98	0.7697589657910573	1.5651580882234217	2.3585604826222273	3.1509282542179204	3.9427167068612126	4.73414163030853	5.525316819519525	6.316307539814283	7.1071535806276795	7.897880285517429	8.68850430036211	9.479036783588311	10.269485303404563	11.059855012986276	11.850149407722443	12.640370829760338	13.430520813862518	14.220600330215262	15.010609958249631	15.800550012937197	16.590420637416138	17.38022187106621	18.1699536991122	18.959616087824525	19.749209008005597	20.538732448459573	21.328186420382302	22.117570952971352	22.906886079956323	23.696131816112423	24.48530812205992	25.27441485466059	26.063451698942913	26.85241807547578	27.641313014072907	28.43013497997182	29.218881631025155	30.007549471843934	30.796133349252788	31.58462569504313	32.37301535078846	33.16128567061009	33.94941131095038	34.737352482374426	35.525043919562165	36.31237182755393	37.0991204165933	37.88483438282952	38.6685516210322	39.47790901587619	41.82678434230231	44.20129982536973	46.573818580403554	48.9453027126343	51.31620752591266	53.68674880999509	56.057040359841075	58.427147440770845	60.79710984221928	63.16695290774411	65.53669328322383	67.90634212708513	70.27590700753636	72.64539307775316	75.01480383312436	77.38414161579735	79.75340796053456	82.12260383752235	84.49172982619166	86.86078624151438	89.22977322662838	91.59869082091349	93.9675390095945	96.33631775894185	98.70502703975802	101.07366684084695	103.44223717340483	105.81073806662889	108.17916955424896	110.54753165104007	112.91582431762254	115.28404741085834	117.65220061577571	120.02028335294357	122.38829465217576	124.7562329787097	127.12409599039812	129.49188019185192	131.85958042989583	134.2271891363212	136.59469515270163	138.9620818331583	141.32932383413362	143.69638136619267	146.06318916401554	148.42963343264236	150.79549838231674	153.160328709188	155.52316230802577	157.91163606350477
99	0.7679408091038067	1.5623708552795228	2.354950773345856	3.146565557296787	3.9376464628674377	4.728400200816081	5.5189373855638735	6.309322861406656	7.099597422001442	7.889788191435574	8.679914024668571	9.46998851708148	10.26002177894014	11.050021531917396	11.83999381414605	12.629943449348293	13.41987436852166	14.20978983657988	14.999692616095016	15.789585088499095	16.57946934601895	17.3693472632463	18.159220554489323	18.94909082128755	19.73895959334143	20.528828365395334	21.318698632193545	22.10857192343657	22.898449840663933	23.688334098183763	24.478226570587857	25.268129350102996	26.058044818161193	26.847975737334597	27.637925372536817	28.427897654765502	29.217897407742733	30.00793066960139	30.798005162014288	31.588130995247294	32.37832176468144	33.16859632527622	33.958981801118995	34.749518985866786	35.54027272381543	36.331353629386086	37.12296841333701	37.91554833140336	38.709978377579056	39.47791918668286	38.70997837757907	37.91554833140336	37.12296841333702	36.331353629386065	35.54027272381542	34.749518985866786	33.95898180111901	33.168596325276226	32.37832176468144	31.588130995247294	30.798005162014288	30.00793066960139	29.217897407742743	28.42789765476549	27.63792537253682	26.847975737334586	26.058044818161193	25.26812935010299	24.478226570587857	23.688334098183763	22.898449840663933	22.108571923436575	21.318698632193545	20.528828365395334	19.73895959334143	18.949090821287548	18.159220554489323	17.369347263246304	16.57946934601894	15.789585088499097	14.999692616095013	14.20978983657988	13.41987436852166	12.62994344934829	11.839993814146055	11.050021531917396	10.26002177894014	9.469988517081484	8.679914024668571	7.889788191435575	7.099597422001437	6.309322861406653	5.518937385563867	4.728400200816083	3.9376464628674395	3.146565557296783	2.354950773345859	1.562370855279527	0.7679408091038059	9.690617469447127e-29
100	0.7662642188479062	1.5599303516892182	2.351930615903447	3.143057633287451	3.933707736735974	4.724069886130046	5.514244153954203	6.304288472408683	7.094238774237488	7.884118577728962	8.673943945378458	9.463726229717944	10.253473680867433	11.04319243208253	11.832887127729498	12.62256133664291	13.412217831785085	14.201858783852275	14.991485897849591	15.781100510834033	16.57070366252245	17.36029614643014	18.149878546632173	18.939451263543972	19.72901453096005	20.51856842576093	21.30811287106608	22.097647633081017	22.887172311390295	23.676686321918815	24.466188871151335	25.255678919370986	26.045155129520744	26.834615796595525	27.624058749899064	28.413481216469073	29.202879627470914	29.992249338538393	30.78158421641587	31.570876010983312	32.36011336970881	33.14928023009695	33.93835307385942	34.72729596825224	35.516050981075104	36.304518039843565	37.09250818467649	37.87962508267923	38.66507611205488	39.47792905542392	41.823310436488754	44.196093731547066	46.56721115797825	48.93745533757923	51.30722260324471	53.676701914855734	56.04599334489683	58.41515482556827	60.78422228961402	63.15321925532243	65.52216178518891	67.89106123174534	70.2599258451118	72.62876175854386	74.99757361640776	77.36636498753818	79.73513864489725	82.10389675918142	84.47264103539567	86.84137281059705	89.21009312450244	91.57880277062716	93.94750233304602	96.31619221217485	98.68487264180794	101.05354369882568	103.42220530634782	105.79085723057979	108.15949907110587	110.52813024385136	112.8967499553009	115.26535716573756	117.63395053810424	120.00252836739604	122.37108848291648	124.73962811170338	127.10814368492218	129.47663055820664	131.84508259830108	134.2134915550855	136.58184607602794	138.9501300986331	141.31832010461252	143.68638016122225	146.05425233626204	148.42183655724745	150.7889438642974	153.155177924517	155.51974611610967	157.91171622169568
101	0.7647315306689388	1.5578642535677765	2.3495880100448026	3.1405964129992037	3.931247008990114	4.721708296466618	5.512067623545089	6.302374067454183	7.092656848348597	7.882934037349358	8.673217028592676	9.463512997457446	10.253826330408627	11.044159497513286	11.83451360751825	12.62488877438218	13.415284367761505	14.205699189875917	14.996131604453511	15.786579633810828	16.577041034382844	17.367513357509214	18.157994000090692	18.948480248340726	19.738969316971634	20.52945838560255	21.31994463385259	22.11042527643407	22.900897599560427	23.691359000132447	24.48180702948976	25.272239444067356	26.06265426618178	26.853049859561114	27.64342502642502	28.433779136430008	29.224112303534657	30.014425636485836	30.80472160535059	31.59500459659392	32.38528178559469	33.17556456648909	33.96587101039819	34.75623033747665	35.54669162495316	36.33734222094409	37.12835062389847	37.920074380375496	38.71320710327433	39.47793863394325	38.71320710327433	37.920074380375496	37.12835062389847	36.33734222094408	35.546691624953155	34.75623033747665	33.96587101039819	33.17556456648909	32.38528178559469	31.595004596593924	30.804721605350597	30.014425636485843	29.22411230353466	28.433779136429997	27.643425026425025	26.8530498595611	26.06265426618178	25.272239444067356	24.48180702948976	23.691359000132447	22.900897599560423	22.110425276434082	21.319944633852593	20.52945838560254	19.738969316971637	18.948480248340733	18.157994000090692	17.367513357509225	16.57704103438284	15.78657963381083	14.996131604453508	14.205699189875917	13.415284367761497	12.62488877438218	11.834513607518256	11.044159497513288	10.253826330408629	9.463512997457451	8.673217028592674	7.882934037349358	7.092656848348596	6.302374067454185	5.512067623545081	4.72170829646662	3.9312470089901153	3.1405964129992014	2.349588010044806	1.5578642535677807	0.7647315306689377	9.222819944247213e-29
